AMPS: A Real-time Mesh Cutting Algorithm for Surgical Simulations

We present the AMPS algorithm, a finite element solution method that combines principal submatrix updates and Schur complement techniques, well-suited for interactive simulations of deformation and cutting of finite element meshes. Our approach features real-time solutions to the updated stiffness matrix systems to account for interactive changes in mesh connectivity and boundary conditions. Updates are accomplished by an augmented matrix formulation of the stiffness equations to maintain its consistency with changes to the underlying model without refactorization at each timestep. As changes accumulate over multiple simulation timesteps, the augmented solution algorithm enables tens or hundreds of updates per second. Acceleration schemes that exploit sparsity, memoization and parallelization lead to the updates being computed in real-time. The complexity analysis and experimental results for this method demonstrate that it scales linearly with the problem size. Results for cutting and deformation of 3D elastic models are reported for meshes with node counts up to 50,000, and involve models of astigmatism surgery and the brain.

==> figs/beam_6400.txt <==
node	amps_t	aug_t	paug_t	spai_t	cg_t	pcg_t
1	4.24E+02	2.09E+02	5.93E+01	5.13E+01	3.15E+00	1.83E+01
2	4.64E+02	1.37E+02	5.22E+01	7.40E+01	7.84E-01	9.70E-01
3	1.39E+02	1.28E+02	4.66E+01	3.78E+01	6.12E-01	6.74E-01
4	4.40E+02	1.27E+02	3.79E+01	1.43E+01	6.44E-01	7.26E-01
5	3.92E+02	1.06E+02	3.37E+01	4.68E+01	4.02E-01	4.95E-01
6	4.10E+02	8.77E+01	3.36E+01	4.41E+01	4.78E-01	5.62E-01
7	3.60E+02	8.41E+01	2.51E+01	3.63E+01	3.75E-01	2.45E-01
8	4.51E+02	7.42E+01	2.16E+01	3.91E+01	5.67E-01	6.42E-01
9	3.48E+02	7.66E+01	1.60E+01	3.41E+01	3.42E-01	3.18E-01
10	4.34E+02	6.74E+01	2.08E+01	3.20E+01	3.25E-01	3.23E-01
11	2.51E+02	7.09E+01	1.85E+01	3.43E+01	3.27E-01	4.01E-01
12	4.24E+02	6.52E+01	2.40E+01	3.33E+01	3.73E-01	8.14E-01
13	3.29E+02	6.01E+01	1.92E+01	2.69E+01	2.71E-01	2.54E-01
14	4.13E+02	6.58E+01	2.02E+01	2.88E+01	3.28E-01    nan
15	3.20E+02	5.90E+01	2.07E+01	2.26E+01	3.05E-01    nan
16	3.28E+02	4.90E+01	2.14E+01	2.83E+01	2.78E-01    nan
17	3.15E+02	5.40E+01	1.57E+01	2.41E+01	2.10E-01    nan
18	3.91E+02	4.57E+01	1.83E+01	2.38E+01	2.68E-01    nan
19	2.99E+02	3.95E+01	1.58E+01	2.21E+01	nan	    nan
20	3.75E+02	2.75E+01	1.28E+01	1.28E+01	nan	    nan
21	2.89E+02	2.51E+01	1.20E+01	1.72E+01	nan	    nan
22	3.57E+02	2.39E+01	1.34E+01	1.75E+01	nan	    nan
23	2.73E+02	2.12E+01	1.29E+01	1.78E+01	nan	    nan
24	8.20E+01	2.47E+01	1.48E+01	1.76E+01	nan	    nan
25	2.67E+02	2.04E+01	1.47E+01	1.71E+01	nan	    nan
26	2.68E+02	1.99E+01	1.18E+01	1.65E+01	nan	    nan
27	2.51E+02	9.50E+00	9.74E+00	1.10E+01	nan	    nan
28	3.19E+02	1.10E+01	1.01E+01	1.53E+01	nan	    nan
29	7.64E+01	5.17E+00	1.16E+01	1.41E+01	nan	    nan
30	3.06E+02	4.24E+00	9.78E+00	1.03E+01	nan	    nan
31	2.34E+02	2.50E+00	1.07E+01	1.15E+01	nan	    nan
32	2.95E+02	2.05E+00	1.05E+01	8.45E+00	nan	    nan
33	2.27E+02	1.05E+00	9.28E+00	8.71E+00	nan	    nan
34	1.82E+02	9.42E-01	8.54E+00	1.22E+01	nan	    nan
35	2.20E+02	8.34E-01	9.22E+00	1.27E+01	nan	    nan

==> figs/beam_6400_deform.txt <==
node	amps_t	paug_t	pcg_t
1	4.09E+02	2.36E+02	3.11E+00
2	4.73E+02	2.11E+02	1.58E+00
3	4.66E+02	2.14E+02	2.02E+00
4	4.22E+02	2.06E+02	3.53E+00
5	4.10E+02	2.26E+02	1.13E+01
6	3.18E+02	1.91E+02	2.35E+00
7	3.08E+02	1.85E+02	2.42E+00
8	3.15E+02	1.81E+02	6.02E+00
9	4.04E+02	1.87E+02	2.10E+00
10	3.14E+02	1.83E+02	2.83E+01
11	3.13E+02	1.95E+02	6.34E+00
12	4.08E+02	2.13E+02	1.36E+01
13	3.12E+02	2.06E+02	4.30E+00
14	3.01E+02	2.03E+02	1.50E+01
15	2.98E+02	1.75E+02	3.03E+01
16	3.88E+02	2.13E+02	1.28E+01
17	3.42E+02	2.21E+02	3.30E+01
18	3.01E+02	2.19E+02	3.33E+00
19	3.03E+02	1.86E+02	3.00E+01
20	3.89E+02	1.97E+02	1.83E+02
21	3.93E+02	1.87E+02	1.85E+02
22	3.98E+02	2.20E+02	1.64E+01
23	3.01E+02	2.22E+02	2.08E+02
24	2.93E+02	2.23E+02	2.07E+02
25	2.92E+02	2.22E+02	3.84E+01
26	2.90E+02	1.92E+02	2.03E+02
27	2.97E+02	2.10E+02	2.08E+02
28	3.92E+02	2.16E+02	3.89E+01
29	3.92E+02	2.12E+02	2.07E+02
30	3.85E+02	2.16E+02	2.07E+02
31	3.87E+02	2.10E+02	1.81E+01
32	3.88E+02	2.16E+02	2.07E+02
33	2.82E+02	2.22E+02	2.08E+02
34	2.82E+02	2.16E+02	4.43E+01
35	2.81E+02	2.19E+02	2.03E+02
36	2.79E+02	2.16E+02	2.02E+02
37	3.73E+02	2.13E+02	4.34E+01
38	3.71E+02	2.21E+02	2.04E+02
39	3.65E+02	2.16E+02	2.04E+02
40	2.69E+02	2.14E+02	1.78E+01
41	2.69E+02	1.98E+02	2.02E+02
42	3.56E+02	2.15E+02	2.07E+02
43	2.64E+02	2.15E+02	3.87E+01
44	3.58E+02	2.17E+02	2.08E+02
45	3.54E+02	2.00E+02	1.80E+02
46	3.49E+02	2.02E+02	4.01E+01
47	3.47E+02	1.70E+02	1.80E+02
48	3.23E+02	1.70E+02	1.81E+02
49	3.22E+02	2.16E+02	1.75E+01
50	2.83E+02	2.21E+02	1.99E+02

==> figs/beam_scale_cutting.txt <==
size	amps_min	amps_avg	amps_max	aug_min	aug_avg	aug_max	cg_min	cg_avg	cg_max
100	1.37E+03	3.91E+03	11670.29496	3.63E+01	5.91E+01	142.4582597	1.12E+03	2.28E+03	3995.046143
400	4.12E+02	1.39E+03	4.91E+03	1.73E+01	3.38E+01	8.83E+01	8.19E+01	1.73E+02	4.84E+02
1600	3.52E+02	6.15E+02	1.29E+03	8.48E+00	2.93E+01	1.03E+02	4.85E+00	1.42E+01	1.19E+02
6400	1.67E+02	3.04E+02	4.79E+02	9.50E+00	2.13E+01	4.95E+01	2.10E-01	1.45E+00	1.83E+01
25600	4.72E+01	5.74E+01	6.61E+01	7.57E+00	1.63E+01	3.45E+01	inf	inf	inf
									
									
									
									
									
									
									
									
									
									
									
									

==> figs/beam_scale_deform.txt <==
size	amps_min	amps_avg	amps_max	aug_min	aug_avg	aug_max	cg_min	cg_avg	cg_max
100	2.35E+03	7.06E+03	19377.70369	9.51E+02	2.23E+03	6463.288521	2.32E+03	1.22E+04	30740.8546
400	1.28E+03	2.51E+03	4.53E+03	5.90E+02	8.54E+02	2.19E+03	2.89E+02	5.57E+02	6.69E+02
1600	6.31E+02	9.79E+02	1.29E+03	3.76E+02	4.61E+02	8.27E+02	2.58E+01	9.24E+01	1.75E+02
6400	2.64E+02	3.43E+02	4.73E+02	1.70E+02	2.07E+02	2.36E+02	1.58E+00	9.43E+01	2.08E+02
25600	4.68E+01	5.67E+01	7.41E+01	4.17E+01	5.21E+01	5.71E+01	0.12313248	22.79467196	47.61210985

==> figs/brain_large.txt <==
node	amps_t	aug_t	paug_t	spai_t	cg_t	pcg_t
1	1.12E+01	3.82E+00	3.08E+00	2.61E+00	5.50E-02	1.34E-01
2	1.09E+01	3.13E+00	1.55E+00	2.53E+00	7.86E-02	2.54E-01
3	1.09E+01	2.61E+00	1.38E+00	2.31E+00	1.29E-01	1.50E+00
4	1.12E+01	2.17E+00	1.14E+00	2.10E+00	5.66E-02	1.67E-01
5	1.11E+01	1.96E+00	1.14E+00	2.13E+00	6.25E-02	2.58E-01
6	1.10E+01	1.74E+00	1.08E+00	1.94E+00	1.07E-01	7.84E-01
7	1.09E+01	1.05E+00	5.92E-01	1.26E+00	5.85E-02	1.87E-01
8	1.09E+01	1.00E+00	4.85E-01	1.21E+00	2.21E-01	1.31E+00
9	1.33E+01	8.50E-01	4.93E-01	1.18E+00	5.74E-02	1.71E-01
10	1.11E+01	9.54E-01	4.97E-01	1.15E+00	2.56E-01	1.53E+00
11	1.12E+01	8.72E-01	4.63E-01	1.14E+00	1.52E-01	9.40E-01
12	1.13E+01	7.40E-01	4.56E-01	1.10E+00	6.27E-02	2.52E-01
13	1.10E+01	8.60E-01	7.42E-01	1.02E+00	2.94E-01	3.06E+00
14	1.13E+01	7.34E-01	4.38E-01	1.08E+00	2.19E-01	1.71E+00
15	1.09E+01	7.54E-01	4.10E-01	9.72E-01	1.71E-01	2.05E+00
16	1.10E+01	6.33E-01	4.42E-01	8.12E-01	1.27E-01	1.36E+00
17	1.02E+01	4.64E-01	3.60E-01	7.78E-01	2.60E-01	1.12E+00
18	1.08E+01	5.45E-01	3.55E-01	8.41E-01	3.04E-01	1.42E+00
19	1.03E+01	4.83E-01	3.25E-01	7.39E-01	6.52E-02	2.39E-01
20	1.04E+01	4.74E-01	3.27E-01	7.28E-01	7.54E-02	2.33E-01
21	1.28E+01	4.05E-01	3.11E-01	6.07E-01	5.86E-02	2.06E-01
22	1.03E+01	3.63E-01	2.93E-01	5.67E-01	5.96E-02	2.24E-01
23	1.04E+01	5.01E-01	3.64E-01	6.55E-01	2.74E-01	2.60E+00
24	1.06E+01	3.79E-01	2.81E-01	6.38E-01	2.29E-01	9.38E-01
25	1.02E+01	4.12E-01	3.38E-01	6.85E-01	1.52E-01	1.52E+00
26	1.05E+01	4.26E-01	3.06E-01	6.16E-01	1.73E-01	2.04E+00
27	1.23E+01	3.99E-01	2.93E-01	6.26E-01	2.62E-01	1.09E+00
28	9.69E+00	3.29E-01	1.68E-01	4.68E-01	2.31E-01	6.34E-01
29	1.04E+01	3.40E-01	1.77E-01	4.70E-01	1.31E-01	6.58E-01
30	1.01E+01	3.37E-01	1.89E-01	4.49E-01	1.36E-01	1.17E+00

==> figs/brain_large_distribution.txt <==
cut	W	M	RHS	z	x
1	1.75E-01	3.61E-04	7.24E-05	4.95E-04	8.24E-01
2	2.07E-01	6.45E-04	1.08E-04	1.18E-03	7.92E-01
3	1.93E-01	7.36E-04	1.43E-04	2.92E-03	8.03E-01
4	1.82E-01	8.14E-04	1.88E-04	2.95E-03	8.14E-01
5	1.83E-01	8.11E-04	1.77E-04	3.03E-03	8.13E-01
6	1.83E-01	8.62E-04	5.81E-04	4.76E-03	8.11E-01
7	1.95E-01	9.81E-04	3.42E-03	5.14E-03	7.95E-01
8	1.99E-01	1.09E-03	2.01E-03	5.89E-03	7.92E-01
9	3.23E-05	1.34E-03	4.16E-03	7.03E-03	9.87E-01
10	1.84E-01	1.07E-03	5.24E-04	6.34E-03	8.08E-01
11	1.85E-01	1.14E-03	5.67E-03	7.00E-03	8.01E-01
12	1.81E-01	1.17E-03	2.48E-03	7.02E-03	8.09E-01
13	1.96E-01	1.24E-03	3.32E-03	7.56E-03	7.92E-01
14	1.76E-01	1.33E-03	2.34E-03	7.90E-03	8.13E-01
15	1.96E-01	1.42E-03	3.86E-03	8.48E-03	7.90E-01
16	1.88E-01	1.69E-03	3.18E-03	1.39E-02	7.93E-01
17	2.12E-01	1.83E-03	2.52E-03	2.61E-02	7.57E-01
18	1.84E-01	1.99E-03	1.52E-03	1.94E-02	7.93E-01
19	2.02E-01	2.04E-03	2.42E-03	2.75E-02	7.66E-01
20	2.12E-01	2.34E-03	1.85E-03	2.11E-02	7.63E-01
21	2.42E-05	2.85E-03	2.79E-03	3.57E-02	9.59E-01
22	2.08E-01	2.57E-03	6.93E-04	3.83E-02	7.50E-01
23	1.72E-01	2.80E-03	2.10E-03	5.72E-02	7.66E-01
24	2.12E-01	3.05E-03	4.65E-04	1.71E-02	7.67E-01
25	2.07E-01	3.23E-03	1.73E-04	4.95E-02	7.40E-01
26	1.66E-01	3.33E-03	1.35E-04	5.16E-02	7.79E-01
27	2.19E-05	3.63E-03	1.52E-04	7.58E-02	9.20E-01
28	2.25E-01	3.62E-03	2.02E-04	4.87E-02	7.22E-01
29	1.68E-01	3.94E-03	1.37E-04	5.17E-02	7.76E-01
30	1.89E-01	3.84E-03	1.29E-04	5.13E-02	7.56E-01
31	2.54E-05	4.59E-03	2.09E-04	6.42E-02	9.31E-01
32	1.98E-01	4.26E-03	1.43E-04	6.11E-02	7.37E-01
33	1.88E-01	4.59E-03	1.85E-04	5.30E-02	7.54E-01
34	2.02E-01	4.86E-03	1.69E-04	4.67E-02	7.46E-01
35	1.98E-01	5.33E-03	1.99E-04	2.54E-02	7.71E-01
36	1.99E-01	5.89E-03	1.88E-04	5.74E-02	7.37E-01
37	2.08E-01	5.90E-03	2.12E-04	5.64E-02	7.30E-01
38	2.11E-01	6.15E-03	2.06E-04	7.29E-02	7.10E-01
39	1.94E-01	6.55E-03	1.66E-04	7.40E-02	7.25E-01
40	2.45E-05	7.95E-03	1.85E-04	8.19E-02	9.10E-01

==> figs/brain_large_speedup.txt <==
node	single_t	multicore_t
1	4.87E+00	1.12E+01
2	4.32E+00	1.09E+01
3	4.27E+00	1.09E+01
4	8.29E+00	1.12E+01
5	9.38E+00	1.11E+01
6	5.57E+00	1.10E+01
7	5.58E+00	1.09E+01
8	4.14E+00	1.09E+01
9	1.63E+01	1.33E+01
10	7.66E+00	1.11E+01
11	7.52E+00	1.12E+01
12	1.15E+01	1.13E+01
13	4.55E+00	1.10E+01
14	1.16E+01	1.13E+01
15	6.39E+00	1.09E+01
16	5.56E+00	1.10E+01
17	3.76E+00	1.02E+01
18	1.12E+01	1.08E+01
19	5.27E+00	1.03E+01
20	5.33E+00	1.04E+01
21	1.55E+01	1.28E+01
22	5.91E+00	1.03E+01
23	6.61E+00	1.04E+01
24	4.85E+00	1.06E+01
25	5.26E+00	1.02E+01
26	9.35E+00	1.05E+01
27	1.53E+01	1.23E+01
28	3.65E+00	9.69E+00
29	9.62E+00	1.04E+01
30	8.65E+00	1.01E+01
31	1.46E+01	1.24E+01
32	6.70E+00	9.90E+00
33	6.34E+00	1.01E+01
34	5.47E+00	9.97E+00
35	6.13E+00	1.04E+01
36	3.49E+00	9.90E+00
37	7.77E+00	9.81E+00
38	4.48E+00	9.53E+00
39	4.88E+00	9.74E+00
40	1.34E+01	1.21E+01

==> figs/brain_small.txt <==
node	amps_t	aug_t	paug_t	spai_t	cg_t	pcg_t
1	2.68E+01	1.19E+01	1.14E+01	6.43E+00	1.26E-01	1.93E-01
2	2.77E+01	9.34E+00	7.23E+00	6.15E+00	1.55E-01	2.30E-01
3	3.09E+01	9.23E+00	5.52E+00	5.73E+00	1.33E+00	1.39E+00
4	2.98E+01	7.44E+00	4.40E+00	5.92E+00	3.27E-01	2.54E-01
5	2.55E+01	5.64E+00	3.43E+00	4.58E+00	1.87E-01	2.35E-01
6	2.82E+01	5.50E+00	3.30E+00	4.30E+00	1.62E-01	2.37E-01
7	2.95E+01	5.69E+00	3.22E+00	5.89E+00	1.33E+00	2.43E+00
8	2.70E+01	3.47E+00	2.46E+00	3.42E+00	1.63E-01	2.33E-01
9	2.93E+01	4.40E+00	2.41E+00	3.67E+00	1.54E+00	1.43E+00
10	2.76E+01	3.70E+00	2.35E+00	3.26E+00	1.33E+00	1.50E+00
11	2.69E+01	3.62E+00	1.96E+00	2.54E+00	1.23E+00	1.07E+00
12	2.54E+01	2.96E+00	2.01E+00	2.84E+00	1.99E-01	2.63E-01
13	2.39E+01	3.03E+00	1.71E+00	2.68E+00	1.35E+00	1.80E+00
14	2.96E+01	2.76E+00	1.62E+00	2.54E+00	1.38E+00	1.13E+00
15	2.87E+01	2.55E+00	2.01E+00	2.96E+00	1.19E+00	2.57E+00
16	3.46E+01	3.27E+00	1.70E+00	2.47E+00	1.14E+00	2.45E+00
17	2.85E+01	2.39E+00	1.70E+00	2.41E+00	3.15E-01	2.81E-01
18	3.03E+01	2.98E+00	1.90E+00	2.72E+00	1.26E+00	3.37E+00
19	2.57E+01	2.17E+00	1.70E+00	2.48E+00	1.95E-01	2.34E-01
20	2.58E+01	1.99E+00	1.61E+00	2.29E+00	1.28E+00	5.06E-01
21	2.64E+01	1.93E+00	1.42E+00	2.07E+00	1.18E+00	1.05E+00
22	2.56E+01	2.07E+00	1.29E+00	2.05E+00	3.06E-01	2.87E-01
23	3.52E+01	2.38E+00	1.28E+00	1.94E+00	1.28E+00	1.57E+00
24	2.65E+01	1.91E+00	1.31E+00	1.90E+00	1.28E+00	1.52E+00
25	2.92E+01	1.79E+00	1.31E+00	1.91E+00	3.25E-01	4.93E-01
26	3.47E+01	2.01E+00	1.42E+00	2.04E+00	1.28E+00	1.53E+00
27	3.19E+01	1.88E+00	1.39E+00	2.00E+00	1.30E+00	3.87E-01
28	2.68E+01	1.63E+00	1.05E+00	1.75E+00	3.78E-01	9.50E-01
29	2.93E+01	1.56E+00	1.32E+00	2.07E+00	1.60E+00	2.87E+00
30	2.88E+01	1.63E+00	3.00E+00	3.52E+00	1.26E+00	3.39E+00
						
						
						
						
						

==> figs/brick_9537.txt <==
node	amps_t	aug_t	paug_t	spai_t	cg_t	pcg_t
1	6.27E+01	1.59E+01	7.79E+00	7.53E+00	7.29E+00	8.13E+00
2	6.59E+01	1.50E+01	7.82E+00	7.03E+00	1.37E+01	6.33E+01
3	4.48E+01	1.40E+01	7.29E+00	6.78E+00	1.10E+01	2.98E+01
4	6.36E+01	1.61E+01	7.28E+00	6.56E+00	1.21E+01	2.68E+01
5	6.02E+01	1.53E+01	7.08E+00	6.50E+00	1.27E+01	2.50E+01
6	7.74E+01	1.52E+01	7.02E+00	6.57E+00	1.49E+01	5.14E+01
7	5.83E+01	1.43E+01	6.34E+00	5.69E+00	1.33E+01	2.44E+01
8	5.60E+01	1.46E+01	6.57E+00	5.49E+00	2.00E+01	6.16E+01
9	5.77E+01	1.47E+01	6.82E+00	5.57E+00	1.78E+01	2.51E+01
10	7.41E+01	1.42E+01	6.30E+00	5.59E+00	2.17E+01	6.68E+01
11	3.99E+01	1.27E+01	6.09E+00	5.18E+00	1.68E+01	5.75E+01
12	7.26E+01	1.42E+01	6.87E+00	5.33E+00	2.35E+01	5.17E+01
13	5.48E+01	1.45E+01	5.79E+00	4.97E+00	1.91E+01	5.02E+01
14	4.70E+01	1.42E+01	6.27E+00	4.79E+00	1.96E+01	5.30E+01
15	5.42E+01	1.21E+01	4.99E+00	4.01E+00	1.58E+01	5.01E+01
16	7.72E+01	1.31E+01	4.97E+00	4.27E+00	1.86E+01	4.21E+01
17	3.73E+01	1.11E+01	3.90E+00	3.32E+00	1.50E+01	3.81E+01
18	5.28E+01	1.19E+01	3.60E+00	3.28E+00	1.65E+01	6.04E+01
19	4.85E+01	1.13E+01	4.20E+00	3.30E+00	1.48E+01	2.56E+01
20	3.67E+01	1.19E+01	3.80E+00	3.30E+00	1.79E+01	5.86E+01
21	4.93E+01	1.20E+01	3.77E+00	3.30E+00	1.30E+01	2.22E+01
22	5.23E+01	1.15E+01	3.99E+00	3.24E+00	1.83E+01	6.20E+01
23	3.52E+01	1.08E+01	3.52E+00	3.10E+00	1.54E+01	2.17E+01
24	4.95E+01	1.20E+01	3.93E+00	3.09E+00	2.56E+01	6.85E+01
25	4.66E+01	1.22E+01	3.69E+00	3.25E+00	1.64E+01	5.65E+01
26	4.87E+01	1.21E+01	3.66E+00	3.10E+00	1.67E+01	7.10E+01
27	3.40E+01	1.11E+01	3.49E+00	3.07E+00	1.43E+01	6.43E+01
28	5.12E+01	1.08E+01	3.60E+00	3.03E+00	1.52E+01	8.55E+01
29	4.58E+01	1.13E+01	3.21E+00	2.60E+00	1.66E+01	5.33E+01
30	3.41E+01	1.05E+01	3.44E+00	2.92E+00	1.56E+01	5.97E+01
31	4.52E+01	1.05E+01	3.04E+00	2.80E+00	1.36E+01	5.43E+01
32	4.62E+01	1.10E+01	3.18E+00	2.90E+00	1.20E+01	5.83E+01
33	4.55E+01	1.08E+01	2.95E+00	2.68E+00	1.15E+01	6.52E+01
34	3.49E+01	1.09E+01	2.94E+00	2.67E+00	1.55E+01	7.22E+01
35	4.59E+01	1.07E+01	2.36E+00	2.27E+00	8.73E+00	1.63E+01
36	6.90E+01	1.09E+01	2.62E+00	2.41E+00	1.40E+01	2.00E+01
37	3.37E+01	1.09E+01	2.10E+00	2.00E+00	6.59E+00	1.32E+01
38	6.83E+01	1.04E+01	2.30E+00	2.02E+00	9.36E+00	2.84E+01
39	4.34E+01	1.11E+01	1.93E+00	1.87E+00	8.07E+00	1.27E+01
40	6.71E+01	1.08E+01	2.29E+00	1.89E+00	8.72E+00	1.62E+01

==> figs/brick_9537_deform.txt <==
node	amps_t	paug_t	pcg_t
1	3.83E+01	2.41E+01	2.78E+00
2	3.76E+01	1.69E+01	2.81E+00
3	4.44E+01	1.63E+01	2.83E+00
4	3.57E+01	1.13E+01	2.80E+00
5	4.04E+01	1.14E+01	2.84E+00
6	4.07E+01	9.58E+00	2.48E+00
7	3.92E+01	1.01E+01	2.84E+00
8	3.42E+01	9.24E+00	2.94E+00
9	3.67E+01	8.84E+00	2.90E+00
10	4.16E+01	7.97E+00	2.94E+00
11	3.81E+01	7.64E+00	2.84E+00
12	3.56E+01	7.69E+00	2.66E+00
13	4.35E+01	7.45E+00	2.50E+00
14	3.32E+01	4.15E+00	2.66E+00
15	3.48E+01	4.33E+00	2.59E+00
16	3.20E+01	3.99E+00	2.80E+00
17	3.82E+01	4.04E+00	2.59E+00
18	3.15E+01	3.89E+00	3.22E+00
19	3.26E+01	3.50E+00	3.18E+00
20	3.30E+01	3.43E+00	3.12E+00
21	3.40E+01	3.81E+00	2.98E+00
22	3.66E+01	3.33E+00	3.34E+00
23	3.20E+01	3.38E+00	3.11E+00
24	3.58E+01	3.44E+00	3.18E+00
25	3.75E+01	3.44E+00	3.32E+00
26	3.80E+01	3.71E+00	3.35E+00
27	4.07E+01	3.56E+00	3.18E+00
28	3.99E+01	3.50E+00	3.38E+00
29	3.29E+01	3.80E+00	3.41E+00
30	3.99E+01	3.89E+00	2.94E+00
31	3.99E+01	3.95E+00	3.08E+00
32	3.21E+01	4.33E+00	3.09E+00
33	3.56E+01	3.92E+00	3.43E+00
34	3.18E+01	2.80E+00	3.41E+00
35	3.17E+01	2.75E+00	3.34E+00
36	2.95E+01	3.65E+00	3.18E+00
37	3.23E+01	2.87E+00	3.26E+00
38	3.21E+01	3.54E+00	3.65E+00
39	2.94E+01	2.98E+00	3.22E+00
40	3.52E+01	3.86E+00	3.24E+00
41	3.06E+01	3.00E+00	3.34E+00
42	3.37E+01	3.57E+00	3.27E+00
43	3.10E+01	2.83E+00	3.80E+00
44	3.10E+01	3.82E+00	3.81E+00
45	3.09E+01	2.75E+00	3.78E+00
46	3.50E+01	3.59E+00	3.87E+00
47	4.75E+01	2.82E+00	3.81E+00
48	3.34E+01	3.68E+00	3.85E+00
49	3.05E+01	3.15E+00	3.78E+00
50	3.79E+01	3.86E+00	3.82E+00

==> figs/brick_scale_cutting.txt <==
size	amps_min	amps_avg	amps_max	aug_min	aug_avg	aug_max	cg_min	cg_avg	cg_max
225	5.59E+02	1.46E+03	5.17E+03	2.24E+01	5.53E+01	1.24E+02	3.37E+02	1.02E+03	2.32E+03
1377	2.66E+02	5.08E+02	1.06E+03	2.04E+01	4.90E+01	8.11E+01	8.77E+01	1.91E+02	4.52E+02
4225	9.55E+01	1.77E+02	3.05E+02	4.91E+00	1.27E+01	3.10E+01	3.92E+00	3.31E+01	2.96E+02
9537	3.27E+01	4.72E+01	7.05E+01	1.17E+00	3.47E+00	7.53E+00	8.13E+00	3.90E+01	8.55E+01
18081	1.40E+01	1.81E+01	2.62E+01	1.23E+00	1.84E+00	2.87E+00	2.65E+00	2.45E+01	4.89E+01

==> figs/brick_scale_deform.txt <==
size	amps_min	amps_avg	amps_max	aug_min	aug_avg	aug_max	cg_min	cg_avg	cg_max
100	6.18E+02	3.93E+03	8.83E+03	2.24E+01	5.53E+01	1.24E+02	4.43E+02	8.86E+02	1.23E+03
400	4.06E+02	5.25E+02	6.79E+02	2.04E+01	4.90E+01	8.11E+01	4.19E+01	6.95E+01	8.30E+01
1600	9.31E+01	1.40E+02	2.15E+02	4.91E+00	1.27E+01	3.10E+01	8.47E+00	1.15E+01	1.35E+01
6400	2.94E+01	3.56E+01	4.75E+01	1.17E+00	3.47E+00	7.53E+00	2.48E+00	3.17E+00	3.87E+00
25600	1.13E+01	1.48E+01	2.12E+01	1.23E+00	1.84E+00	2.87E+00	8.80E-01	1.06E+00	1.23E+00

==> figs/bunny.txt <==
node	amps_t	aug_t	paug_t	spai_t	cg_t	pcg_t	
1	1.27E+02	5.39E+01	2.20E+01	1.66E+01	1.32E-01	3.50E-01	
2	1.35E+02	5.16E+01	1.57E+01	2.14E+01	3.90E-01	1.44E+00	
3	1.41E+02	3.91E+01	1.40E+01	2.73E+01	7.10E-01	1.16E+00	
4	1.68E+02	3.66E+01	1.73E+01	2.52E+01	2.63E-01	1.75E+00	
5	1.44E+02	2.87E+01	1.46E+01	1.90E+01	5.48E-01	9.72E-01	
6	1.43E+02	3.25E+01	1.52E+01	1.77E+01	1.37E+00	3.55E+00	
7	1.41E+02	2.35E+01	7.81E+00	1.32E+01	1.59E+00	3.75E+00	
8	1.31E+02	2.76E+01	7.88E+00	1.02E+01	7.62E-01	1.33E+00	
9	1.27E+02	2.51E+01	8.26E+00	1.26E+01	2.24E+00	6.77E+00	
10	1.22E+02	2.00E+01	5.97E+00	9.58E+00	1.94E-01	1.29E+00	
11	1.16E+02	1.76E+01	6.84E+00	1.01E+01	1.73E+00	4.70E+00	
12	1.32E+02	2.11E+01	3.97E+00	9.76E+00	3.03E+00	7.14E+00	
13	1.15E+02	1.83E+01	4.75E+00	9.95E+00	5.47E-01	1.92E+00	
14	1.20E+02	1.52E+01	4.50E+00	8.33E+00	2.55E+00	6.961705607	
15	1.25E+02	1.20E+01	5.64E+00	9.17E+00	2.95E+00	14.14778951	
16	1.17E+02	1.37E+01	4.39E+00	8.90E+00	1.82E+00	5.756544673	
17	1.05E+02	1.23E+01	5.39E+00	6.83E+00	2.93E+00	9.937758823	
18	9.84E+01	1.16E+01	2.42E+00	7.96E+00	3.23E+00	9.115570854	
19	6.94E+01	1.07E+01	3.20E+00	7.50E+00	1.990161874	5.780187782	
20	1.27E+02	1.31E+01	2.56E+00	7.31E+00	3.102736508	18.10879365	
21	8.20E+01	1.16E+01	2.02E+00	6.91E+00	3.183759059	12.94555694	
22	9.43E+01	9.54E+00	2.12E+00	6.81E+00	1.530867634	2.104478387	
23	8.47E+01	9.87E+00	2.35E+00	6.68E+00	1.487573193	5.427390149	
24	8.56E+01	9.37E+00	2.13E+00	6.09E+00	2.684494646	6.507872834	
25	7.00E+01	1.12E+01	1.75E+00	5.76E+00	5.120600642	9.779295959	
26	6.73E+01	1.12E+01	3.87E+00	5.74E+00	4.245420274	20.60005488	
27	1.03E+02	1.11E+01	3.24E+00	5.48E+00	2.320023644	12.88760105	
28	7.01E+01	9.77E+00	2.93E+00	5.26E+00	3.877236909	17.36171093	
29	6.80E+01	8.91E+00	3.98E+00	5.05E+00	3.587479467	28.93634063	
30	7.63E+01	1.14E+01	4.79E+00	5.14E+00	3.387018938	29.16365066	
31	5.28E+01	6.60E+00	1.05E+00	3.38E+00	4.330981581	6.909667226	
32	7.06E+01	8.23E+00	2.91E+00	4.10E+00	4.730647571	23.00787997	
33	6.22E+01	7.27E+00	1.82E+00	3.71E+00	3.301134725	18.44487905	
34	6.44E+01	7.43E+00	2.95E+00	3.56E+00	4.376097197	30.20642466	
35	5.73E+01	6.52E+00	1.86E+00	3.75E+00	4.10313105	12.94381594	
36	4.74E+01	8.85E+00	2.63E+00	3.15E+00	4.61E+00	2.43E+01	
37	8.11E+01	8.81E+00	2.06E+00	3.60E+00	4.28E+00	2.81E+01	
38	5.14E+01	5.11E+00	1.54E+00	3.03E+00	3.21E+00	1.21E+01	
39	4.19E+01	7.43E+00	1.91E+00	3.30E+00	5.41E+00	2.01E+01	
40	5.27E+01	6.96E+00	1.25E+00	3.25E+00	5.06E+00	1.60E+01	
							
							
							

==> figs/bunny_distribution.txt <==
cut	W	M	RHS	z	x						
1	4.03E-01	3.81E-02	3.53E-04	8.31E-03	5.50E-01						
2	3.61E-01	2.42E-02	6.55E-04	1.70E-02	5.98E-01						
3	2.44E-01	1.64E-02	5.58E-04	5.63E-02	6.82E-01						
4	3.68E-01	3.31E-02	9.27E-04	4.59E-02	5.52E-01						
5	3.34E-01	2.77E-02	4.47E-03	5.20E-02	5.82E-01						
6	4.25E-01	1.39E-02	4.73E-03	5.91E-02	4.97E-01						
7	4.02E-01	2.88E-02	4.50E-03	7.11E-02	4.94E-01						
8	4.26E-01	2.90E-02	3.95E-03	7.41E-02	4.67E-01						
9	3.49E-01	2.79E-02	4.05E-03	8.41E-02	5.35E-01						
10	4.08E-01	3.00E-02	3.58E-03	9.12E-02	4.67E-01						
11	3.84E-01	3.31E-02	4.74E-03	1.05E-01	4.73E-01						
12	3.03E-01	3.92E-02	5.43E-03	1.23E-01	5.29E-01						
13	3.72E-01	3.72E-02	4.69E-03	1.12E-01	4.75E-01						
14	3.19E-01	4.08E-02	4.82E-03	1.31E-01	5.04E-01						
15	3.02E-01	4.17E-02	5.11E-03	1.44E-01	5.07E-01						
16	3.17E-01	3.89E-02	5.58E-03	1.44E-01	4.94E-01						
17	3.54E-01	3.93E-02	4.14E-03	1.41E-01	4.62E-01						
18	3.66E-01	4.25E-02	3.97E-03	1.44E-01	4.44E-01						
19	4.40E-01	3.62E-02	2.57E-03	1.19E-01	4.02E-01						
20	5.16E-05	7.47E-02	4.66E-03	2.20E-01	7.01E-01						
21	3.28E-01	4.97E-02	2.97E-03	1.54E-01	4.65E-01						
22	3.00E-01	5.89E-02	3.38E-03	1.89E-01	4.48E-01						
23	2.64E-01	5.60E-02	3.01E-03	1.79E-01	4.98E-01						
24	2.90E-01	6.32E-02	3.21E-03	1.72E-01	4.72E-01						
25	3.41E-01	5.91E-02	2.79E-03	1.74E-01	4.23E-01						
26	2.97E-01	7.00E-02	2.79E-03	1.81E-01	4.49E-01						
27	3.06E-05	1.08E-01	3.75E-03	2.56E-01	6.32E-01						
28	3.41E-01	7.55E-02	3.28E-03	2.23E-01	3.57E-01						
29	2.85E-01	7.51E-02	2.93E-03	2.23E-01	4.14E-01						
30	2.65E-01	9.51E-02	2.75E-03	2.51E-01	3.85E-01						
31	3.97E-01	7.82E-02	2.32E-03	1.92E-01	3.31E-01						
32	2.65E-01	1.07E-01	2.75E-03	2.74E-01	3.51E-01						
33	3.32E-01	1.07E-01	2.10E-03	2.30E-01	3.29E-01						
34	2.92E-01	1.17E-01	2.15E-03	2.56E-01	3.32E-01						
35	3.21E-01	1.10E-01	2.00E-03	2.56E-01	3.11E-01						
36	3.98E-01	1.06E-01	1.68E-03	2.33E-01	2.61E-01						
37	3.29E-05	1.86E-01	2.72E-03	3.70E-01	4.41E-01						
38	2.69E-01	1.26E-01	2.04E-03	2.50E-01	3.53E-01						
39	4.11E-01	1.17E-01	1.42E-03	2.36E-01	2.36E-01						
40	2.50E-01	1.53E-01	1.81E-03	3.15E-01	2.80E-01						
											

==> figs/eye_large.txt <==
node	amps_t	paug_t	pcg_t
1	4.79E+01	7.02E+00	1.00E+00
2	4.93E+01	1.02E+01	6.02E+00
3	4.88E+01	9.26E+00	5.62E+00
4	4.85E+01	8.85E+00	5.57E+00
5	4.78E+01	8.54E+00	5.70E+00
6	4.67E+01	6.41E+00	5.07E+00
7	4.61E+01	5.16E+00	5.84E+00
8	4.66E+01	4.42E+00	5.52E+00
9	4.62E+01	5.16E+00	5.51E+00
10	4.53E+01	4.43E+00	5.76E+00
11	4.46E+01	4.26E+00	4.95E+00
12	4.44E+01	3.59E+00	3.99E+00
13	4.51E+01	3.97E+00	3.91E+00
14	4.48E+01	4.17E+00	3.97E+00
15	4.46E+01	3.97E+00	3.90E+00
16	4.23E+01	3.87E+00	3.89E+00
17	4.33E+01	3.80E+00	3.68E+00
18	4.24E+01	3.54E+00	3.66E+00
19	4.37E+01	3.50E+00	3.59E+00
20	3.73E+01	3.17E+00	3.52E+00
21	4.37E+01	3.59E+00	3.52E+00
22	4.22E+01	2.93E+00	3.56E+00
23	4.11E+01	2.91E+00	2.92E+00
24	4.28E+01	3.29E+00	4.46E+00
25	5.27E+01	3.04E+00	3.97E+00
26	5.62E+01	3.20E+00	3.62E+00
27	5.65E+01	3.07E+00	3.44E+00
28	5.62E+01	3.35E+00	2.93E+00
29	4.34E+01	3.16E+00	3.02E+00
30	5.61E+01	3.09E+00	1.93E+00
31	5.61E+01	2.94E+00	2.91E+00
32	5.61E+01	3.25E+00	1.80E+00
33	4.29E+01	2.98E+00	2.88E+00
34	5.58E+01	2.89E+00	1.80E+00
35	5.58E+01	3.05E+00	2.91E+00

==> figs/eye_small.txt <==
node amps_t   aug_t    paug_t   spai_t   cg_t     pcg_t
1    2.18E+02 7.50E+01 3.23E+01 1.68E+01 2.94E+00 4.43E+00
2    3.90E+02 6.57E+01 2.85E+01 1.83E+01 5.33E+00 4.08E+01
3    2.51E+02 5.35E+01 2.35E+01 2.02E+01 6.56E+00 3.79E+01
4    4.06E+02 4.44E+01 1.44E+01 3.56E+01 4.12E+00 1.49E+01
5    2.59E+02 3.80E+01 1.44E+01 2.66E+01 5.88E+00 3.10E+01
6    3.09E+02 3.70E+01 2.54E+01 2.87E+01 3.63E+00 1.31E+01
7    1.88E+02 3.41E+01 2.27E+01 2.57E+01 5.66E+00 1.05E+01
8    2.92E+02 3.35E+01 2.04E+01 2.76E+01 3.71E+00 1.21E+01
9    2.23E+02 2.10E+01 1.92E+01 2.50E+01 3.59E+00 7.09E+00
10   2.92E+02 1.88E+01 1.70E+01 2.56E+01 3.24E+00 1.14E+01


==> figs/eye_small_eigs.txt <==
index	eigs
1	8.69E+03
2	8.69E+03
3	8.47E+03
4	7.87E+03
5	7.87E+03
6	7.87E+03
7	7.84E+03
8	7.84E+03
9	7.82E+03
10	7.42E+03
11	7.42E+03
12	7.23E+03
13	7.20E+03
14	7.07E+03
15	7.07E+03
16	7.03E+03
17	7.03E+03
18	6.99E+03
19	6.99E+03
20	6.93E+03
21	6.93E+03
22	6.80E+03
23	6.80E+03
24	6.77E+03
25	6.76E+03
26	6.75E+03
27	6.72E+03
28	6.72E+03
29	6.72E+03
30	6.69E+03
31	6.68E+03
32	6.64E+03
33	6.62E+03
34	6.58E+03
35	6.55E+03
36	6.55E+03
37	6.53E+03
38	6.50E+03
39	6.49E+03
40	6.47E+03
41	6.46E+03
42	6.45E+03
43	6.44E+03
44	6.44E+03
45	6.43E+03
46	6.42E+03
47	6.40E+03
48	6.40E+03
49	6.38E+03
50	6.37E+03
51	6.36E+03
52	6.36E+03
53	6.35E+03
54	6.32E+03
55	6.32E+03
56	6.31E+03
57	6.30E+03
58	6.30E+03
59	6.30E+03
60	6.29E+03
61	6.29E+03
62	6.29E+03
63	6.25E+03
64	6.24E+03
65	6.21E+03
66	6.21E+03
67	6.20E+03
68	6.20E+03
69	6.19E+03
70	6.17E+03
71	6.16E+03
72	6.16E+03
73	6.15E+03
74	6.14E+03
75	6.14E+03
76	6.14E+03
77	6.12E+03
78	6.12E+03
79	6.11E+03
80	6.11E+03
81	6.10E+03
82	6.10E+03
83	6.10E+03
84	6.09E+03
85	6.09E+03
86	6.09E+03
87	6.07E+03
88	6.07E+03
89	6.06E+03
90	6.05E+03
91	6.05E+03
92	6.04E+03
93	6.04E+03
94	6.04E+03
95	6.03E+03
96	6.03E+03
97	6.02E+03
98	6.01E+03
99	6.00E+03
100	5.99E+03
101	5.99E+03
102	5.98E+03
103	5.98E+03
104	5.98E+03
105	5.97E+03
106	5.97E+03
107	5.96E+03
108	5.96E+03
109	5.96E+03
110	5.96E+03
111	5.95E+03
112	5.95E+03
113	5.95E+03
114	5.95E+03
115	5.93E+03
116	5.93E+03
117	5.93E+03
118	5.93E+03
119	5.92E+03
120	5.92E+03
121	5.92E+03
122	5.92E+03
123	5.90E+03
124	5.90E+03
125	5.90E+03
126	5.89E+03
127	5.89E+03
128	5.89E+03
129	5.88E+03
130	5.88E+03
131	5.86E+03
132	5.86E+03
133	5.86E+03
134	5.85E+03
135	5.85E+03
136	5.85E+03
137	5.84E+03
138	5.84E+03
139	5.84E+03
140	5.83E+03
141	5.83E+03
142	5.83E+03
143	5.83E+03
144	5.82E+03
145	5.82E+03
146	5.82E+03
147	5.81E+03
148	5.81E+03
149	5.81E+03
150	5.81E+03
151	5.79E+03
152	5.79E+03
153	5.79E+03
154	5.78E+03
155	5.78E+03
156	5.78E+03
157	5.77E+03
158	5.77E+03
159	5.76E+03
160	5.76E+03
161	5.75E+03
162	5.75E+03
163	5.74E+03
164	5.74E+03
165	5.74E+03
166	5.74E+03
167	5.74E+03
168	5.74E+03
169	5.73E+03
170	5.73E+03
171	5.72E+03
172	5.72E+03
173	5.72E+03
174	5.71E+03
175	5.71E+03
176	5.70E+03
177	5.70E+03
178	5.70E+03
179	5.70E+03
180	5.69E+03
181	5.69E+03
182	5.69E+03
183	5.69E+03
184	5.68E+03
185	5.68E+03
186	5.68E+03
187	5.68E+03
188	5.67E+03
189	5.67E+03
190	5.65E+03
191	5.65E+03
192	5.65E+03
193	5.65E+03
194	5.65E+03
195	5.64E+03
196	5.64E+03
197	5.64E+03
198	5.63E+03
199	5.63E+03
200	5.63E+03
201	5.63E+03
202	5.62E+03
203	5.62E+03
204	5.62E+03
205	5.61E+03
206	5.60E+03
207	5.60E+03
208	5.60E+03
209	5.60E+03
210	5.60E+03
211	5.59E+03
212	5.59E+03
213	5.59E+03
214	5.59E+03
215	5.59E+03
216	5.58E+03
217	5.58E+03
218	5.58E+03
219	5.58E+03
220	5.57E+03
221	5.57E+03
222	5.57E+03
223	5.57E+03
224	5.57E+03
225	5.56E+03
226	5.56E+03
227	5.56E+03
228	5.55E+03
229	5.55E+03
230	5.55E+03
231	5.55E+03
232	5.55E+03
233	5.55E+03
234	5.55E+03
235	5.55E+03
236	5.54E+03
237	5.54E+03
238	5.54E+03
239	5.54E+03
240	5.53E+03
241	5.53E+03
242	5.53E+03
243	5.53E+03
244	5.53E+03
245	5.52E+03
246	5.52E+03
247	5.52E+03
248	5.52E+03
249	5.51E+03
250	5.51E+03
251	5.51E+03
252	5.51E+03
253	5.50E+03
254	5.50E+03
255	5.50E+03
256	5.50E+03
257	5.50E+03
258	5.50E+03
259	5.50E+03
260	5.49E+03
261	5.49E+03
262	5.49E+03
263	5.48E+03
264	5.48E+03
265	5.48E+03
266	5.48E+03
267	5.47E+03
268	5.47E+03
269	5.47E+03
270	5.47E+03
271	5.46E+03
272	5.46E+03
273	5.46E+03
274	5.46E+03
275	5.45E+03
276	5.45E+03
277	5.45E+03
278	5.45E+03
279	5.45E+03
280	5.45E+03
281	5.44E+03
282	5.44E+03
283	5.43E+03
284	5.43E+03
285	5.43E+03
286	5.43E+03
287	5.43E+03
288	5.43E+03
289	5.43E+03
290	5.42E+03
291	5.42E+03
292	5.42E+03
293	5.42E+03
294	5.41E+03
295	5.41E+03
296	5.40E+03
297	5.40E+03
298	5.40E+03
299	5.40E+03
300	5.40E+03
301	5.40E+03
302	5.40E+03
303	5.40E+03
304	5.40E+03
305	5.39E+03
306	5.39E+03
307	5.39E+03
308	5.38E+03
309	5.38E+03
310	5.38E+03
311	5.38E+03
312	5.38E+03
313	5.38E+03
314	5.37E+03
315	5.37E+03
316	5.37E+03
317	5.37E+03
318	5.37E+03
319	5.36E+03
320	5.36E+03
321	5.36E+03
322	5.36E+03
323	5.36E+03
324	5.35E+03
325	5.35E+03
326	5.35E+03
327	5.35E+03
328	5.35E+03
329	5.34E+03
330	5.34E+03
331	5.34E+03
332	5.34E+03
333	5.33E+03
334	5.33E+03
335	5.33E+03
336	5.33E+03
337	5.33E+03
338	5.32E+03
339	5.32E+03
340	5.32E+03
341	5.32E+03
342	5.31E+03
343	5.31E+03
344	5.31E+03
345	5.31E+03
346	5.31E+03
347	5.31E+03
348	5.31E+03
349	5.30E+03
350	5.30E+03
351	5.30E+03
352	5.30E+03
353	5.30E+03
354	5.30E+03
355	5.30E+03
356	5.30E+03
357	5.30E+03
358	5.29E+03
359	5.29E+03
360	5.29E+03
361	5.29E+03
362	5.29E+03
363	5.28E+03
364	5.28E+03
365	5.28E+03
366	5.28E+03
367	5.28E+03
368	5.28E+03
369	5.27E+03
370	5.27E+03
371	5.27E+03
372	5.27E+03
373	5.26E+03
374	5.26E+03
375	5.26E+03
376	5.26E+03
377	5.26E+03
378	5.26E+03
379	5.25E+03
380	5.25E+03
381	5.25E+03
382	5.25E+03
383	5.25E+03
384	5.25E+03
385	5.25E+03
386	5.24E+03
387	5.24E+03
388	5.24E+03
389	5.24E+03
390	5.24E+03
391	5.23E+03
392	5.23E+03
393	5.23E+03
394	5.23E+03
395	5.23E+03
396	5.23E+03
397	5.23E+03
398	5.23E+03
399	5.22E+03
400	5.22E+03
401	5.22E+03
402	5.22E+03
403	5.22E+03
404	5.22E+03
405	5.21E+03
406	5.21E+03
407	5.21E+03
408	5.21E+03
409	5.21E+03
410	5.20E+03
411	5.20E+03
412	5.20E+03
413	5.20E+03
414	5.20E+03
415	5.20E+03
416	5.20E+03
417	5.19E+03
418	5.18E+03
419	5.18E+03
420	5.18E+03
421	5.18E+03
422	5.18E+03
423	5.18E+03
424	5.18E+03
425	5.17E+03
426	5.17E+03
427	5.17E+03
428	5.17E+03
429	5.17E+03
430	5.17E+03
431	5.17E+03
432	5.17E+03
433	5.16E+03
434	5.16E+03
435	5.16E+03
436	5.16E+03
437	5.16E+03
438	5.16E+03
439	5.16E+03
440	5.15E+03
441	5.15E+03
442	5.15E+03
443	5.15E+03
444	5.14E+03
445	5.14E+03
446	5.14E+03
447	5.14E+03
448	5.14E+03
449	5.13E+03
450	5.13E+03
451	5.13E+03
452	5.13E+03
453	5.13E+03
454	5.13E+03
455	5.13E+03
456	5.13E+03
457	5.13E+03
458	5.12E+03
459	5.12E+03
460	5.11E+03
461	5.11E+03
462	5.11E+03
463	5.11E+03
464	5.11E+03
465	5.11E+03
466	5.11E+03
467	5.11E+03
468	5.10E+03
469	5.10E+03
470	5.10E+03
471	5.10E+03
472	5.10E+03
473	5.10E+03
474	5.10E+03
475	5.09E+03
476	5.09E+03
477	5.09E+03
478	5.09E+03
479	5.09E+03
480	5.09E+03
481	5.09E+03
482	5.09E+03
483	5.09E+03
484	5.08E+03
485	5.08E+03
486	5.08E+03
487	5.08E+03
488	5.08E+03
489	5.08E+03
490	5.08E+03
491	5.08E+03
492	5.08E+03
493	5.07E+03
494	5.07E+03
495	5.07E+03
496	5.07E+03
497	5.07E+03
498	5.07E+03
499	5.07E+03
500	5.07E+03
501	5.06E+03
502	5.06E+03
503	5.06E+03
504	5.06E+03
505	5.06E+03
506	5.06E+03
507	5.05E+03
508	5.05E+03
509	5.05E+03
510	5.05E+03
511	5.05E+03
512	5.04E+03
513	5.04E+03
514	5.04E+03
515	5.04E+03
516	5.04E+03
517	5.04E+03
518	5.04E+03
519	5.04E+03
520	5.04E+03
521	5.04E+03
522	5.03E+03
523	5.03E+03
524	5.03E+03
525	5.03E+03
526	5.03E+03
527	5.03E+03
528	5.03E+03
529	5.03E+03
530	5.03E+03
531	5.03E+03
532	5.03E+03
533	5.03E+03
534	5.02E+03
535	5.02E+03
536	5.02E+03
537	5.02E+03
538	5.02E+03
539	5.02E+03
540	5.02E+03
541	5.02E+03
542	5.01E+03
543	5.01E+03
544	5.01E+03
545	5.01E+03
546	5.01E+03
547	5.01E+03
548	5.01E+03
549	5.00E+03
550	5.00E+03
551	5.00E+03
552	5.00E+03
553	5.00E+03
554	5.00E+03
555	5.00E+03
556	5.00E+03
557	5.00E+03
558	5.00E+03
559	5.00E+03
560	5.00E+03
561	5.00E+03
562	4.99E+03
563	4.99E+03
564	4.99E+03
565	4.99E+03
566	4.99E+03
567	4.98E+03
568	4.98E+03
569	4.98E+03
570	4.98E+03
571	4.98E+03
572	4.98E+03
573	4.98E+03
574	4.98E+03
575	4.97E+03
576	4.97E+03
577	4.97E+03
578	4.97E+03
579	4.97E+03
580	4.97E+03
581	4.96E+03
582	4.96E+03
583	4.96E+03
584	4.96E+03
585	4.96E+03
586	4.96E+03
587	4.96E+03
588	4.96E+03
589	4.96E+03
590	4.95E+03
591	4.95E+03
592	4.95E+03
593	4.95E+03
594	4.95E+03
595	4.95E+03
596	4.95E+03
597	4.95E+03
598	4.95E+03
599	4.95E+03
600	4.95E+03
601	4.94E+03
602	4.94E+03
603	4.94E+03
604	4.94E+03
605	4.94E+03
606	4.94E+03
607	4.93E+03
608	4.93E+03
609	4.93E+03
610	4.93E+03
611	4.93E+03
612	4.93E+03
613	4.93E+03
614	4.93E+03
615	4.92E+03
616	4.92E+03
617	4.92E+03
618	4.92E+03
619	4.92E+03
620	4.92E+03
621	4.92E+03
622	4.92E+03
623	4.92E+03
624	4.92E+03
625	4.92E+03
626	4.91E+03
627	4.91E+03
628	4.91E+03
629	4.91E+03
630	4.91E+03
631	4.91E+03
632	4.91E+03
633	4.91E+03
634	4.91E+03
635	4.90E+03
636	4.90E+03
637	4.90E+03
638	4.90E+03
639	4.90E+03
640	4.90E+03
641	4.90E+03
642	4.90E+03
643	4.90E+03
644	4.89E+03
645	4.89E+03
646	4.89E+03
647	4.89E+03
648	4.89E+03
649	4.89E+03
650	4.89E+03
651	4.88E+03
652	4.88E+03
653	4.88E+03
654	4.88E+03
655	4.88E+03
656	4.88E+03
657	4.88E+03
658	4.88E+03
659	4.88E+03
660	4.88E+03
661	4.87E+03
662	4.87E+03
663	4.87E+03
664	4.87E+03
665	4.87E+03
666	4.87E+03
667	4.87E+03
668	4.87E+03
669	4.86E+03
670	4.86E+03
671	4.86E+03
672	4.86E+03
673	4.86E+03
674	4.86E+03
675	4.86E+03
676	4.86E+03
677	4.85E+03
678	4.85E+03
679	4.85E+03
680	4.85E+03
681	4.85E+03
682	4.85E+03
683	4.85E+03
684	4.85E+03
685	4.85E+03
686	4.85E+03
687	4.85E+03
688	4.84E+03
689	4.84E+03
690	4.84E+03
691	4.84E+03
692	4.84E+03
693	4.84E+03
694	4.84E+03
695	4.84E+03
696	4.84E+03
697	4.83E+03
698	4.83E+03
699	4.83E+03
700	4.83E+03
701	4.83E+03
702	4.83E+03
703	4.83E+03
704	4.82E+03
705	4.82E+03
706	4.82E+03
707	4.82E+03
708	4.82E+03
709	4.82E+03
710	4.82E+03
711	4.82E+03
712	4.82E+03
713	4.82E+03
714	4.81E+03
715	4.81E+03
716	4.81E+03
717	4.81E+03
718	4.81E+03
719	4.81E+03
720	4.81E+03
721	4.81E+03
722	4.81E+03
723	4.81E+03
724	4.81E+03
725	4.80E+03
726	4.80E+03
727	4.80E+03
728	4.80E+03
729	4.80E+03
730	4.80E+03
731	4.80E+03
732	4.79E+03
733	4.79E+03
734	4.79E+03
735	4.79E+03
736	4.79E+03
737	4.79E+03
738	4.79E+03
739	4.79E+03
740	4.78E+03
741	4.78E+03
742	4.78E+03
743	4.78E+03
744	4.78E+03
745	4.78E+03
746	4.78E+03
747	4.78E+03
748	4.78E+03
749	4.78E+03
750	4.77E+03
751	4.77E+03
752	4.77E+03
753	4.77E+03
754	4.77E+03
755	4.77E+03
756	4.77E+03
757	4.77E+03
758	4.77E+03
759	4.77E+03
760	4.77E+03
761	4.76E+03
762	4.76E+03
763	4.76E+03
764	4.76E+03
765	4.76E+03
766	4.76E+03
767	4.76E+03
768	4.76E+03
769	4.76E+03
770	4.76E+03
771	4.76E+03
772	4.76E+03
773	4.75E+03
774	4.75E+03
775	4.75E+03
776	4.75E+03
777	4.75E+03
778	4.74E+03
779	4.74E+03
780	4.74E+03
781	4.74E+03
782	4.74E+03
783	4.74E+03
784	4.74E+03
785	4.74E+03
786	4.74E+03
787	4.73E+03
788	4.73E+03
789	4.73E+03
790	4.73E+03
791	4.72E+03
792	4.72E+03
793	4.72E+03
794	4.72E+03
795	4.72E+03
796	4.72E+03
797	4.72E+03
798	4.71E+03
799	4.71E+03
800	4.71E+03
801	4.71E+03
802	4.71E+03
803	4.71E+03
804	4.71E+03
805	4.70E+03
806	4.70E+03
807	4.70E+03
808	4.70E+03
809	4.70E+03
810	4.70E+03
811	4.70E+03
812	4.70E+03
813	4.70E+03
814	4.69E+03
815	4.69E+03
816	4.69E+03
817	4.69E+03
818	4.69E+03
819	4.69E+03
820	4.69E+03
821	4.69E+03
822	4.69E+03
823	4.68E+03
824	4.68E+03
825	4.68E+03
826	4.68E+03
827	4.68E+03
828	4.68E+03
829	4.68E+03
830	4.68E+03
831	4.68E+03
832	4.67E+03
833	4.67E+03
834	4.67E+03
835	4.67E+03
836	4.67E+03
837	4.67E+03
838	4.67E+03
839	4.67E+03
840	4.66E+03
841	4.66E+03
842	4.66E+03
843	4.66E+03
844	4.66E+03
845	4.66E+03
846	4.66E+03
847	4.66E+03
848	4.66E+03
849	4.66E+03
850	4.66E+03
851	4.65E+03
852	4.65E+03
853	4.65E+03
854	4.65E+03
855	4.65E+03
856	4.65E+03
857	4.65E+03
858	4.64E+03
859	4.64E+03
860	4.64E+03
861	4.64E+03
862	4.64E+03
863	4.64E+03
864	4.64E+03
865	4.64E+03
866	4.64E+03
867	4.63E+03
868	4.63E+03
869	4.63E+03
870	4.63E+03
871	4.63E+03
872	4.63E+03
873	4.63E+03
874	4.63E+03
875	4.62E+03
876	4.62E+03
877	4.62E+03
878	4.62E+03
879	4.62E+03
880	4.62E+03
881	4.62E+03
882	4.61E+03
883	4.61E+03
884	4.61E+03
885	4.61E+03
886	4.61E+03
887	4.61E+03
888	4.61E+03
889	4.61E+03
890	4.61E+03
891	4.60E+03
892	4.60E+03
893	4.60E+03
894	4.60E+03
895	4.60E+03
896	4.60E+03
897	4.60E+03
898	4.60E+03
899	4.60E+03
900	4.59E+03
901	4.59E+03
902	4.59E+03
903	4.59E+03
904	4.59E+03
905	4.59E+03
906	4.59E+03
907	4.59E+03
908	4.58E+03
909	4.58E+03
910	4.58E+03
911	4.58E+03
912	4.58E+03
913	4.58E+03
914	4.58E+03
915	4.57E+03
916	4.57E+03
917	4.57E+03
918	4.57E+03
919	4.57E+03
920	4.57E+03
921	4.57E+03
922	4.57E+03
923	4.57E+03
924	4.57E+03
925	4.56E+03
926	4.56E+03
927	4.56E+03
928	4.56E+03
929	4.56E+03
930	4.56E+03
931	4.55E+03
932	4.55E+03
933	4.55E+03
934	4.55E+03
935	4.55E+03
936	4.55E+03
937	4.55E+03
938	4.55E+03
939	4.54E+03
940	4.54E+03
941	4.54E+03
942	4.54E+03
943	4.54E+03
944	4.54E+03
945	4.54E+03
946	4.54E+03
947	4.53E+03
948	4.53E+03
949	4.53E+03
950	4.53E+03
951	4.53E+03
952	4.53E+03
953	4.53E+03
954	4.53E+03
955	4.53E+03
956	4.53E+03
957	4.52E+03
958	4.52E+03
959	4.52E+03
960	4.52E+03
961	4.52E+03
962	4.52E+03
963	4.52E+03
964	4.52E+03
965	4.52E+03
966	4.52E+03
967	4.52E+03
968	4.52E+03
969	4.52E+03
970	4.51E+03
971	4.51E+03
972	4.51E+03
973	4.51E+03
974	4.51E+03
975	4.51E+03
976	4.51E+03
977	4.51E+03
978	4.51E+03
979	4.50E+03
980	4.50E+03
981	4.50E+03
982	4.50E+03
983	4.50E+03
984	4.50E+03
985	4.49E+03
986	4.49E+03
987	4.49E+03
988	4.49E+03
989	4.49E+03
990	4.49E+03
991	4.49E+03
992	4.49E+03
993	4.49E+03
994	4.49E+03
995	4.49E+03
996	4.48E+03
997	4.48E+03
998	4.48E+03
999	4.48E+03
1000	4.48E+03
1001	4.48E+03
1002	4.48E+03
1003	4.48E+03
1004	4.47E+03
1005	4.47E+03
1006	4.47E+03
1007	4.47E+03
1008	4.47E+03
1009	4.47E+03
1010	4.47E+03
1011	4.47E+03
1012	4.46E+03
1013	4.46E+03
1014	4.46E+03
1015	4.46E+03
1016	4.46E+03
1017	4.45E+03
1018	4.45E+03
1019	4.45E+03
1020	4.45E+03
1021	4.45E+03
1022	4.45E+03
1023	4.45E+03
1024	4.45E+03
1025	4.45E+03
1026	4.45E+03
1027	4.44E+03
1028	4.44E+03
1029	4.44E+03
1030	4.44E+03
1031	4.44E+03
1032	4.44E+03
1033	4.44E+03
1034	4.44E+03
1035	4.43E+03
1036	4.43E+03
1037	4.43E+03
1038	4.43E+03
1039	4.43E+03
1040	4.43E+03
1041	4.43E+03
1042	4.43E+03
1043	4.43E+03
1044	4.43E+03
1045	4.42E+03
1046	4.42E+03
1047	4.42E+03
1048	4.42E+03
1049	4.42E+03
1050	4.42E+03
1051	4.42E+03
1052	4.42E+03
1053	4.42E+03
1054	4.41E+03
1055	4.41E+03
1056	4.41E+03
1057	4.41E+03
1058	4.41E+03
1059	4.41E+03
1060	4.41E+03
1061	4.41E+03
1062	4.41E+03
1063	4.41E+03
1064	4.41E+03
1065	4.41E+03
1066	4.40E+03
1067	4.40E+03
1068	4.40E+03
1069	4.40E+03
1070	4.40E+03
1071	4.40E+03
1072	4.40E+03
1073	4.40E+03
1074	4.40E+03
1075	4.40E+03
1076	4.39E+03
1077	4.39E+03
1078	4.39E+03
1079	4.39E+03
1080	4.39E+03
1081	4.39E+03
1082	4.39E+03
1083	4.39E+03
1084	4.39E+03
1085	4.38E+03
1086	4.38E+03
1087	4.38E+03
1088	4.38E+03
1089	4.38E+03
1090	4.38E+03
1091	4.38E+03
1092	4.38E+03
1093	4.38E+03
1094	4.38E+03
1095	4.38E+03
1096	4.38E+03
1097	4.37E+03
1098	4.37E+03
1099	4.37E+03
1100	4.37E+03
1101	4.37E+03
1102	4.37E+03
1103	4.37E+03
1104	4.37E+03
1105	4.37E+03
1106	4.37E+03
1107	4.37E+03
1108	4.37E+03
1109	4.36E+03
1110	4.36E+03
1111	4.36E+03
1112	4.36E+03
1113	4.36E+03
1114	4.36E+03
1115	4.36E+03
1116	4.36E+03
1117	4.36E+03
1118	4.36E+03
1119	4.36E+03
1120	4.36E+03
1121	4.35E+03
1122	4.35E+03
1123	4.35E+03
1124	4.35E+03
1125	4.35E+03
1126	4.35E+03
1127	4.35E+03
1128	4.35E+03
1129	4.35E+03
1130	4.35E+03
1131	4.35E+03
1132	4.34E+03
1133	4.34E+03
1134	4.34E+03
1135	4.34E+03
1136	4.34E+03
1137	4.34E+03
1138	4.34E+03
1139	4.34E+03
1140	4.34E+03
1141	4.34E+03
1142	4.34E+03
1143	4.33E+03
1144	4.33E+03
1145	4.33E+03
1146	4.33E+03
1147	4.33E+03
1148	4.33E+03
1149	4.33E+03
1150	4.33E+03
1151	4.33E+03
1152	4.32E+03
1153	4.32E+03
1154	4.32E+03
1155	4.32E+03
1156	4.32E+03
1157	4.32E+03
1158	4.32E+03
1159	4.32E+03
1160	4.32E+03
1161	4.31E+03
1162	4.31E+03
1163	4.31E+03
1164	4.31E+03
1165	4.31E+03
1166	4.31E+03
1167	4.31E+03
1168	4.31E+03
1169	4.31E+03
1170	4.30E+03
1171	4.30E+03
1172	4.30E+03
1173	4.30E+03
1174	4.30E+03
1175	4.30E+03
1176	4.30E+03
1177	4.30E+03
1178	4.30E+03
1179	4.29E+03
1180	4.29E+03
1181	4.29E+03
1182	4.29E+03
1183	4.29E+03
1184	4.29E+03
1185	4.29E+03
1186	4.29E+03
1187	4.29E+03
1188	4.29E+03
1189	4.28E+03
1190	4.28E+03
1191	4.28E+03
1192	4.28E+03
1193	4.28E+03
1194	4.28E+03
1195	4.28E+03
1196	4.28E+03
1197	4.28E+03
1198	4.28E+03
1199	4.28E+03
1200	4.28E+03
1201	4.28E+03
1202	4.27E+03
1203	4.27E+03
1204	4.27E+03
1205	4.27E+03
1206	4.27E+03
1207	4.27E+03
1208	4.27E+03
1209	4.26E+03
1210	4.26E+03
1211	4.26E+03
1212	4.26E+03
1213	4.26E+03
1214	4.26E+03
1215	4.26E+03
1216	4.26E+03
1217	4.26E+03
1218	4.26E+03
1219	4.26E+03
1220	4.26E+03
1221	4.25E+03
1222	4.25E+03
1223	4.25E+03
1224	4.25E+03
1225	4.25E+03
1226	4.25E+03
1227	4.25E+03
1228	4.24E+03
1229	4.24E+03
1230	4.24E+03
1231	4.24E+03
1232	4.24E+03
1233	4.24E+03
1234	4.24E+03
1235	4.24E+03
1236	4.24E+03
1237	4.24E+03
1238	4.24E+03
1239	4.24E+03
1240	4.23E+03
1241	4.23E+03
1242	4.23E+03
1243	4.23E+03
1244	4.23E+03
1245	4.23E+03
1246	4.23E+03
1247	4.23E+03
1248	4.23E+03
1249	4.22E+03
1250	4.22E+03
1251	4.22E+03
1252	4.22E+03
1253	4.22E+03
1254	4.22E+03
1255	4.22E+03
1256	4.22E+03
1257	4.22E+03
1258	4.22E+03
1259	4.22E+03
1260	4.21E+03
1261	4.21E+03
1262	4.21E+03
1263	4.21E+03
1264	4.21E+03
1265	4.21E+03
1266	4.21E+03
1267	4.21E+03
1268	4.21E+03
1269	4.20E+03
1270	4.20E+03
1271	4.20E+03
1272	4.20E+03
1273	4.20E+03
1274	4.20E+03
1275	4.20E+03
1276	4.19E+03
1277	4.19E+03
1278	4.19E+03
1279	4.19E+03
1280	4.19E+03
1281	4.19E+03
1282	4.19E+03
1283	4.19E+03
1284	4.19E+03
1285	4.18E+03
1286	4.18E+03
1287	4.18E+03
1288	4.18E+03
1289	4.18E+03
1290	4.18E+03
1291	4.18E+03
1292	4.17E+03
1293	4.17E+03
1294	4.17E+03
1295	4.17E+03
1296	4.17E+03
1297	4.17E+03
1298	4.17E+03
1299	4.17E+03
1300	4.17E+03
1301	4.17E+03
1302	4.16E+03
1303	4.16E+03
1304	4.16E+03
1305	4.16E+03
1306	4.16E+03
1307	4.16E+03
1308	4.16E+03
1309	4.16E+03
1310	4.16E+03
1311	4.16E+03
1312	4.15E+03
1313	4.15E+03
1314	4.15E+03
1315	4.15E+03
1316	4.15E+03
1317	4.15E+03
1318	4.15E+03
1319	4.15E+03
1320	4.15E+03
1321	4.14E+03
1322	4.14E+03
1323	4.14E+03
1324	4.14E+03
1325	4.14E+03
1326	4.14E+03
1327	4.14E+03
1328	4.13E+03
1329	4.13E+03
1330	4.13E+03
1331	4.13E+03
1332	4.13E+03
1333	4.13E+03
1334	4.12E+03
1335	4.12E+03
1336	4.12E+03
1337	4.12E+03
1338	4.12E+03
1339	4.12E+03
1340	4.12E+03
1341	4.12E+03
1342	4.12E+03
1343	4.12E+03
1344	4.11E+03
1345	4.11E+03
1346	4.11E+03
1347	4.11E+03
1348	4.11E+03
1349	4.11E+03
1350	4.11E+03
1351	4.10E+03
1352	4.10E+03
1353	4.10E+03
1354	4.10E+03
1355	4.10E+03
1356	4.10E+03
1357	4.10E+03
1358	4.10E+03
1359	4.09E+03
1360	4.09E+03
1361	4.09E+03
1362	4.09E+03
1363	4.08E+03
1364	4.08E+03
1365	4.08E+03
1366	4.08E+03
1367	4.08E+03
1368	4.08E+03
1369	4.08E+03
1370	4.08E+03
1371	4.08E+03
1372	4.08E+03
1373	4.08E+03
1374	4.08E+03
1375	4.08E+03
1376	4.08E+03
1377	4.08E+03
1378	4.07E+03
1379	4.07E+03
1380	4.07E+03
1381	4.07E+03
1382	4.07E+03
1383	4.07E+03
1384	4.07E+03
1385	4.07E+03
1386	4.07E+03
1387	4.06E+03
1388	4.06E+03
1389	4.06E+03
1390	4.06E+03
1391	4.06E+03
1392	4.06E+03
1393	4.06E+03
1394	4.06E+03
1395	4.06E+03
1396	4.06E+03
1397	4.06E+03
1398	4.05E+03
1399	4.05E+03
1400	4.05E+03
1401	4.05E+03
1402	4.05E+03
1403	4.05E+03
1404	4.04E+03
1405	4.04E+03
1406	4.04E+03
1407	4.04E+03
1408	4.04E+03
1409	4.04E+03
1410	4.04E+03
1411	4.04E+03
1412	4.04E+03
1413	4.04E+03
1414	4.03E+03
1415	4.03E+03
1416	4.03E+03
1417	4.03E+03
1418	4.03E+03
1419	4.03E+03
1420	4.02E+03
1421	4.02E+03
1422	4.02E+03
1423	4.02E+03
1424	4.02E+03
1425	4.02E+03
1426	4.02E+03
1427	4.02E+03
1428	4.02E+03
1429	4.02E+03
1430	4.02E+03
1431	4.02E+03
1432	4.02E+03
1433	4.01E+03
1434	4.01E+03
1435	4.01E+03
1436	4.01E+03
1437	4.01E+03
1438	4.01E+03
1439	4.01E+03
1440	4.00E+03
1441	4.00E+03
1442	4.00E+03
1443	4.00E+03
1444	4.00E+03
1445	4.00E+03
1446	3.99E+03
1447	3.99E+03
1448	3.99E+03
1449	3.99E+03
1450	3.99E+03
1451	3.99E+03
1452	3.99E+03
1453	3.99E+03
1454	3.99E+03
1455	3.99E+03
1456	3.99E+03
1457	3.99E+03
1458	3.98E+03
1459	3.98E+03
1460	3.98E+03
1461	3.98E+03
1462	3.98E+03
1463	3.98E+03
1464	3.98E+03
1465	3.98E+03
1466	3.98E+03
1467	3.98E+03
1468	3.98E+03
1469	3.98E+03
1470	3.97E+03
1471	3.97E+03
1472	3.97E+03
1473	3.97E+03
1474	3.97E+03
1475	3.97E+03
1476	3.97E+03
1477	3.97E+03
1478	3.96E+03
1479	3.96E+03
1480	3.96E+03
1481	3.96E+03
1482	3.96E+03
1483	3.96E+03
1484	3.96E+03
1485	3.95E+03
1486	3.95E+03
1487	3.95E+03
1488	3.95E+03
1489	3.95E+03
1490	3.95E+03
1491	3.94E+03
1492	3.94E+03
1493	3.94E+03
1494	3.94E+03
1495	3.94E+03
1496	3.93E+03
1497	3.93E+03
1498	3.93E+03
1499	3.93E+03
1500	3.92E+03
1501	3.92E+03
1502	3.92E+03
1503	3.92E+03
1504	3.91E+03
1505	3.91E+03
1506	3.91E+03
1507	3.91E+03
1508	3.91E+03
1509	3.91E+03
1510	3.91E+03
1511	3.91E+03
1512	3.91E+03
1513	3.90E+03
1514	3.90E+03
1515	3.90E+03
1516	3.90E+03
1517	3.90E+03
1518	3.89E+03
1519	3.89E+03
1520	3.89E+03
1521	3.89E+03
1522	3.89E+03
1523	3.89E+03
1524	3.88E+03
1525	3.88E+03
1526	3.88E+03
1527	3.88E+03
1528	3.88E+03
1529	3.88E+03
1530	3.87E+03
1531	3.87E+03
1532	3.87E+03
1533	3.87E+03
1534	3.87E+03
1535	3.87E+03
1536	3.87E+03
1537	3.86E+03
1538	3.86E+03
1539	3.86E+03
1540	3.86E+03
1541	3.86E+03
1542	3.86E+03
1543	3.86E+03
1544	3.86E+03
1545	3.86E+03
1546	3.85E+03
1547	3.85E+03
1548	3.85E+03
1549	3.85E+03
1550	3.85E+03
1551	3.85E+03
1552	3.85E+03
1553	3.85E+03
1554	3.85E+03
1555	3.85E+03
1556	3.85E+03
1557	3.85E+03
1558	3.84E+03
1559	3.84E+03
1560	3.84E+03
1561	3.84E+03
1562	3.84E+03
1563	3.84E+03
1564	3.84E+03
1565	3.84E+03
1566	3.84E+03
1567	3.83E+03
1568	3.83E+03
1569	3.83E+03
1570	3.83E+03
1571	3.83E+03
1572	3.83E+03
1573	3.82E+03
1574	3.82E+03
1575	3.82E+03
1576	3.82E+03
1577	3.82E+03
1578	3.82E+03
1579	3.82E+03
1580	3.82E+03
1581	3.82E+03
1582	3.82E+03
1583	3.82E+03
1584	3.81E+03
1585	3.81E+03
1586	3.81E+03
1587	3.81E+03
1588	3.81E+03
1589	3.81E+03
1590	3.81E+03
1591	3.81E+03
1592	3.80E+03
1593	3.80E+03
1594	3.80E+03
1595	3.80E+03
1596	3.80E+03
1597	3.80E+03
1598	3.80E+03
1599	3.79E+03
1600	3.79E+03
1601	3.79E+03
1602	3.79E+03
1603	3.79E+03
1604	3.78E+03
1605	3.78E+03
1606	3.78E+03
1607	3.78E+03
1608	3.78E+03
1609	3.77E+03
1610	3.77E+03
1611	3.77E+03
1612	3.77E+03
1613	3.77E+03
1614	3.77E+03
1615	3.76E+03
1616	3.76E+03
1617	3.76E+03
1618	3.76E+03
1619	3.75E+03
1620	3.75E+03
1621	3.75E+03
1622	3.75E+03
1623	3.75E+03
1624	3.74E+03
1625	3.74E+03
1626	3.74E+03
1627	3.74E+03
1628	3.74E+03
1629	3.74E+03
1630	3.74E+03
1631	3.74E+03
1632	3.74E+03
1633	3.74E+03
1634	3.74E+03
1635	3.74E+03
1636	3.74E+03
1637	3.73E+03
1638	3.73E+03
1639	3.73E+03
1640	3.73E+03
1641	3.73E+03
1642	3.73E+03
1643	3.73E+03
1644	3.72E+03
1645	3.72E+03
1646	3.72E+03
1647	3.72E+03
1648	3.72E+03
1649	3.72E+03
1650	3.72E+03
1651	3.72E+03
1652	3.72E+03
1653	3.72E+03
1654	3.71E+03
1655	3.71E+03
1656	3.71E+03
1657	3.71E+03
1658	3.71E+03
1659	3.71E+03
1660	3.71E+03
1661	3.71E+03
1662	3.70E+03
1663	3.70E+03
1664	3.70E+03
1665	3.70E+03
1666	3.70E+03
1667	3.69E+03
1668	3.69E+03
1669	3.69E+03
1670	3.69E+03
1671	3.69E+03
1672	3.69E+03
1673	3.69E+03
1674	3.69E+03
1675	3.68E+03
1676	3.68E+03
1677	3.68E+03
1678	3.68E+03
1679	3.67E+03
1680	3.67E+03
1681	3.67E+03
1682	3.67E+03
1683	3.67E+03
1684	3.67E+03
1685	3.66E+03
1686	3.66E+03
1687	3.66E+03
1688	3.66E+03
1689	3.66E+03
1690	3.66E+03
1691	3.66E+03
1692	3.66E+03
1693	3.66E+03
1694	3.66E+03
1695	3.66E+03
1696	3.65E+03
1697	3.65E+03
1698	3.65E+03
1699	3.65E+03
1700	3.64E+03
1701	3.64E+03
1702	3.64E+03
1703	3.64E+03
1704	3.64E+03
1705	3.64E+03
1706	3.64E+03
1707	3.64E+03
1708	3.63E+03
1709	3.63E+03
1710	3.63E+03
1711	3.62E+03
1712	3.62E+03
1713	3.62E+03
1714	3.62E+03
1715	3.62E+03
1716	3.62E+03
1717	3.62E+03
1718	3.62E+03
1719	3.61E+03
1720	3.61E+03
1721	3.61E+03
1722	3.61E+03
1723	3.61E+03
1724	3.61E+03
1725	3.61E+03
1726	3.61E+03
1727	3.61E+03
1728	3.61E+03
1729	3.61E+03
1730	3.60E+03
1731	3.60E+03
1732	3.60E+03
1733	3.60E+03
1734	3.60E+03
1735	3.60E+03
1736	3.60E+03
1737	3.60E+03
1738	3.60E+03
1739	3.60E+03
1740	3.59E+03
1741	3.59E+03
1742	3.59E+03
1743	3.59E+03
1744	3.59E+03
1745	3.59E+03
1746	3.59E+03
1747	3.58E+03
1748	3.58E+03
1749	3.58E+03
1750	3.58E+03
1751	3.58E+03
1752	3.58E+03
1753	3.58E+03
1754	3.58E+03
1755	3.58E+03
1756	3.58E+03
1757	3.57E+03
1758	3.57E+03
1759	3.57E+03
1760	3.57E+03
1761	3.57E+03
1762	3.57E+03
1763	3.57E+03
1764	3.57E+03
1765	3.57E+03
1766	3.57E+03
1767	3.56E+03
1768	3.56E+03
1769	3.56E+03
1770	3.56E+03
1771	3.56E+03
1772	3.56E+03
1773	3.56E+03
1774	3.55E+03
1775	3.55E+03
1776	3.55E+03
1777	3.55E+03
1778	3.55E+03
1779	3.54E+03
1780	3.54E+03
1781	3.54E+03
1782	3.54E+03
1783	3.54E+03
1784	3.54E+03
1785	3.54E+03
1786	3.54E+03
1787	3.54E+03
1788	3.54E+03
1789	3.53E+03
1790	3.53E+03
1791	3.53E+03
1792	3.53E+03
1793	3.53E+03
1794	3.53E+03
1795	3.53E+03
1796	3.52E+03
1797	3.52E+03
1798	3.52E+03
1799	3.52E+03
1800	3.52E+03
1801	3.52E+03
1802	3.52E+03
1803	3.52E+03
1804	3.51E+03
1805	3.51E+03
1806	3.51E+03
1807	3.51E+03
1808	3.51E+03
1809	3.51E+03
1810	3.51E+03
1811	3.51E+03
1812	3.51E+03
1813	3.50E+03
1814	3.50E+03
1815	3.50E+03
1816	3.50E+03
1817	3.50E+03
1818	3.50E+03
1819	3.50E+03
1820	3.50E+03
1821	3.50E+03
1822	3.50E+03
1823	3.50E+03
1824	3.49E+03
1825	3.49E+03
1826	3.49E+03
1827	3.49E+03
1828	3.49E+03
1829	3.49E+03
1830	3.49E+03
1831	3.49E+03
1832	3.49E+03
1833	3.49E+03
1834	3.49E+03
1835	3.48E+03
1836	3.48E+03
1837	3.48E+03
1838	3.48E+03
1839	3.48E+03
1840	3.48E+03
1841	3.47E+03
1842	3.47E+03
1843	3.47E+03
1844	3.47E+03
1845	3.47E+03
1846	3.47E+03
1847	3.47E+03
1848	3.47E+03
1849	3.46E+03
1850	3.46E+03
1851	3.46E+03
1852	3.46E+03
1853	3.46E+03
1854	3.46E+03
1855	3.46E+03
1856	3.46E+03
1857	3.45E+03
1858	3.45E+03
1859	3.45E+03
1860	3.45E+03
1861	3.45E+03
1862	3.45E+03
1863	3.45E+03
1864	3.45E+03
1865	3.45E+03
1866	3.45E+03
1867	3.45E+03
1868	3.44E+03
1869	3.44E+03
1870	3.44E+03
1871	3.44E+03
1872	3.44E+03
1873	3.44E+03
1874	3.44E+03
1875	3.43E+03
1876	3.43E+03
1877	3.43E+03
1878	3.43E+03
1879	3.43E+03
1880	3.43E+03
1881	3.43E+03
1882	3.43E+03
1883	3.43E+03
1884	3.43E+03
1885	3.43E+03
1886	3.42E+03
1887	3.42E+03
1888	3.42E+03
1889	3.42E+03
1890	3.42E+03
1891	3.42E+03
1892	3.42E+03
1893	3.42E+03
1894	3.42E+03
1895	3.41E+03
1896	3.41E+03
1897	3.41E+03
1898	3.41E+03
1899	3.41E+03
1900	3.41E+03
1901	3.41E+03
1902	3.41E+03
1903	3.41E+03
1904	3.41E+03
1905	3.40E+03
1906	3.40E+03
1907	3.40E+03
1908	3.40E+03
1909	3.40E+03
1910	3.40E+03
1911	3.40E+03
1912	3.40E+03
1913	3.39E+03
1914	3.39E+03
1915	3.39E+03
1916	3.39E+03
1917	3.39E+03
1918	3.39E+03
1919	3.39E+03
1920	3.39E+03
1921	3.39E+03
1922	3.38E+03
1923	3.38E+03
1924	3.38E+03
1925	3.38E+03
1926	3.38E+03
1927	3.38E+03
1928	3.37E+03
1929	3.37E+03
1930	3.37E+03
1931	3.37E+03
1932	3.37E+03
1933	3.37E+03
1934	3.37E+03
1935	3.37E+03
1936	3.36E+03
1937	3.36E+03
1938	3.36E+03
1939	3.36E+03
1940	3.36E+03
1941	3.36E+03
1942	3.36E+03
1943	3.36E+03
1944	3.36E+03
1945	3.35E+03
1946	3.35E+03
1947	3.35E+03
1948	3.35E+03
1949	3.35E+03
1950	3.35E+03
1951	3.35E+03
1952	3.35E+03
1953	3.35E+03
1954	3.34E+03
1955	3.34E+03
1956	3.34E+03
1957	3.34E+03
1958	3.34E+03
1959	3.34E+03
1960	3.34E+03
1961	3.34E+03
1962	3.34E+03
1963	3.33E+03
1964	3.33E+03
1965	3.33E+03
1966	3.33E+03
1967	3.33E+03
1968	3.33E+03
1969	3.33E+03
1970	3.33E+03
1971	3.33E+03
1972	3.33E+03
1973	3.32E+03
1974	3.32E+03
1975	3.32E+03
1976	3.32E+03
1977	3.32E+03
1978	3.32E+03
1979	3.32E+03
1980	3.32E+03
1981	3.32E+03
1982	3.32E+03
1983	3.32E+03
1984	3.32E+03
1985	3.31E+03
1986	3.31E+03
1987	3.31E+03
1988	3.31E+03
1989	3.31E+03
1990	3.31E+03
1991	3.31E+03
1992	3.31E+03
1993	3.31E+03
1994	3.31E+03
1995	3.30E+03
1996	3.30E+03
1997	3.30E+03
1998	3.30E+03
1999	3.30E+03
2000	3.30E+03
2001	3.30E+03
2002	3.30E+03
2003	3.29E+03
2004	3.29E+03
2005	3.29E+03
2006	3.29E+03
2007	3.29E+03
2008	3.29E+03
2009	3.29E+03
2010	3.29E+03
2011	3.29E+03
2012	3.29E+03
2013	3.29E+03
2014	3.29E+03
2015	3.28E+03
2016	3.28E+03
2017	3.28E+03
2018	3.28E+03
2019	3.28E+03
2020	3.28E+03
2021	3.28E+03
2022	3.28E+03
2023	3.28E+03
2024	3.27E+03
2025	3.27E+03
2026	3.27E+03
2027	3.27E+03
2028	3.27E+03
2029	3.27E+03
2030	3.27E+03
2031	3.27E+03
2032	3.27E+03
2033	3.27E+03
2034	3.27E+03
2035	3.26E+03
2036	3.26E+03
2037	3.26E+03
2038	3.26E+03
2039	3.26E+03
2040	3.26E+03
2041	3.26E+03
2042	3.26E+03
2043	3.26E+03
2044	3.25E+03
2045	3.25E+03
2046	3.25E+03
2047	3.25E+03
2048	3.25E+03
2049	3.25E+03
2050	3.25E+03
2051	3.24E+03
2052	3.24E+03
2053	3.24E+03
2054	3.24E+03
2055	3.24E+03
2056	3.24E+03
2057	3.24E+03
2058	3.24E+03
2059	3.24E+03
2060	3.24E+03
2061	3.24E+03
2062	3.24E+03
2063	3.24E+03
2064	3.24E+03
2065	3.23E+03
2066	3.23E+03
2067	3.23E+03
2068	3.23E+03
2069	3.23E+03
2070	3.23E+03
2071	3.23E+03
2072	3.23E+03
2073	3.23E+03
2074	3.23E+03
2075	3.23E+03
2076	3.23E+03
2077	3.23E+03
2078	3.23E+03
2079	3.22E+03
2080	3.22E+03
2081	3.22E+03
2082	3.22E+03
2083	3.22E+03
2084	3.22E+03
2085	3.22E+03
2086	3.22E+03
2087	3.22E+03
2088	3.22E+03
2089	3.22E+03
2090	3.22E+03
2091	3.21E+03
2092	3.21E+03
2093	3.21E+03
2094	3.21E+03
2095	3.21E+03
2096	3.21E+03
2097	3.21E+03
2098	3.21E+03
2099	3.21E+03
2100	3.21E+03
2101	3.20E+03
2102	3.20E+03
2103	3.20E+03
2104	3.20E+03
2105	3.20E+03
2106	3.20E+03
2107	3.20E+03
2108	3.20E+03
2109	3.20E+03
2110	3.20E+03
2111	3.19E+03
2112	3.19E+03
2113	3.19E+03
2114	3.19E+03
2115	3.19E+03
2116	3.19E+03
2117	3.19E+03
2118	3.19E+03
2119	3.19E+03
2120	3.19E+03
2121	3.18E+03
2122	3.18E+03
2123	3.18E+03
2124	3.18E+03
2125	3.18E+03
2126	3.18E+03
2127	3.18E+03
2128	3.18E+03
2129	3.18E+03
2130	3.18E+03
2131	3.18E+03
2132	3.17E+03
2133	3.17E+03
2134	3.17E+03
2135	3.17E+03
2136	3.17E+03
2137	3.17E+03
2138	3.17E+03
2139	3.17E+03
2140	3.17E+03
2141	3.17E+03
2142	3.16E+03
2143	3.16E+03
2144	3.16E+03
2145	3.16E+03
2146	3.16E+03
2147	3.16E+03
2148	3.16E+03
2149	3.16E+03
2150	3.16E+03
2151	3.16E+03
2152	3.16E+03
2153	3.16E+03
2154	3.15E+03
2155	3.15E+03
2156	3.15E+03
2157	3.15E+03
2158	3.15E+03
2159	3.15E+03
2160	3.15E+03
2161	3.15E+03
2162	3.15E+03
2163	3.15E+03
2164	3.15E+03
2165	3.15E+03
2166	3.14E+03
2167	3.14E+03
2168	3.14E+03
2169	3.14E+03
2170	3.14E+03
2171	3.14E+03
2172	3.14E+03
2173	3.14E+03
2174	3.14E+03
2175	3.14E+03
2176	3.14E+03
2177	3.14E+03
2178	3.14E+03
2179	3.13E+03
2180	3.13E+03
2181	3.13E+03
2182	3.13E+03
2183	3.13E+03
2184	3.13E+03
2185	3.13E+03
2186	3.13E+03
2187	3.13E+03
2188	3.13E+03
2189	3.13E+03
2190	3.13E+03
2191	3.13E+03
2192	3.12E+03
2193	3.12E+03
2194	3.12E+03
2195	3.12E+03
2196	3.12E+03
2197	3.12E+03
2198	3.12E+03
2199	3.12E+03
2200	3.12E+03
2201	3.12E+03
2202	3.12E+03
2203	3.12E+03
2204	3.12E+03
2205	3.12E+03
2206	3.11E+03
2207	3.11E+03
2208	3.11E+03
2209	3.11E+03
2210	3.11E+03
2211	3.11E+03
2212	3.11E+03
2213	3.11E+03
2214	3.11E+03
2215	3.11E+03
2216	3.11E+03
2217	3.11E+03
2218	3.11E+03
2219	3.11E+03
2220	3.11E+03
2221	3.10E+03
2222	3.10E+03
2223	3.10E+03
2224	3.10E+03
2225	3.10E+03
2226	3.10E+03
2227	3.10E+03
2228	3.10E+03
2229	3.10E+03
2230	3.10E+03
2231	3.10E+03
2232	3.10E+03
2233	3.10E+03
2234	3.09E+03
2235	3.09E+03
2236	3.09E+03
2237	3.09E+03
2238	3.09E+03
2239	3.09E+03
2240	3.09E+03
2241	3.09E+03
2242	3.09E+03
2243	3.09E+03
2244	3.09E+03
2245	3.09E+03
2246	3.09E+03
2247	3.08E+03
2248	3.08E+03
2249	3.08E+03
2250	3.08E+03
2251	3.08E+03
2252	3.08E+03
2253	3.08E+03
2254	3.08E+03
2255	3.08E+03
2256	3.08E+03
2257	3.08E+03
2258	3.07E+03
2259	3.07E+03
2260	3.07E+03
2261	3.07E+03
2262	3.07E+03
2263	3.07E+03
2264	3.07E+03
2265	3.07E+03
2266	3.07E+03
2267	3.07E+03
2268	3.07E+03
2269	3.07E+03
2270	3.07E+03
2271	3.06E+03
2272	3.06E+03
2273	3.06E+03
2274	3.06E+03
2275	3.06E+03
2276	3.06E+03
2277	3.06E+03
2278	3.06E+03
2279	3.06E+03
2280	3.06E+03
2281	3.06E+03
2282	3.06E+03
2283	3.06E+03
2284	3.06E+03
2285	3.05E+03
2286	3.05E+03
2287	3.05E+03
2288	3.05E+03
2289	3.05E+03
2290	3.05E+03
2291	3.05E+03
2292	3.05E+03
2293	3.05E+03
2294	3.05E+03
2295	3.05E+03
2296	3.05E+03
2297	3.05E+03
2298	3.05E+03
2299	3.04E+03
2300	3.04E+03
2301	3.04E+03
2302	3.04E+03
2303	3.04E+03
2304	3.04E+03
2305	3.04E+03
2306	3.04E+03
2307	3.04E+03
2308	3.04E+03
2309	3.04E+03
2310	3.04E+03
2311	3.04E+03
2312	3.04E+03
2313	3.04E+03
2314	3.04E+03
2315	3.04E+03
2316	3.03E+03
2317	3.03E+03
2318	3.03E+03
2319	3.03E+03
2320	3.03E+03
2321	3.03E+03
2322	3.03E+03
2323	3.03E+03
2324	3.03E+03
2325	3.03E+03
2326	3.03E+03
2327	3.03E+03
2328	3.02E+03
2329	3.02E+03
2330	3.02E+03
2331	3.02E+03
2332	3.02E+03
2333	3.02E+03
2334	3.02E+03
2335	3.02E+03
2336	3.02E+03
2337	3.02E+03
2338	3.02E+03
2339	3.02E+03
2340	3.02E+03
2341	3.02E+03
2342	3.02E+03
2343	3.01E+03
2344	3.01E+03
2345	3.01E+03
2346	3.01E+03
2347	3.01E+03
2348	3.01E+03
2349	3.01E+03
2350	3.01E+03
2351	3.01E+03
2352	3.01E+03
2353	3.01E+03
2354	3.01E+03
2355	3.01E+03
2356	3.01E+03
2357	3.01E+03
2358	3.01E+03
2359	3.00E+03
2360	3.00E+03
2361	3.00E+03
2362	3.00E+03
2363	3.00E+03
2364	3.00E+03
2365	3.00E+03
2366	3.00E+03
2367	3.00E+03
2368	3.00E+03
2369	3.00E+03
2370	3.00E+03
2371	3.00E+03
2372	3.00E+03
2373	3.00E+03
2374	3.00E+03
2375	3.00E+03
2376	3.00E+03
2377	3.00E+03
2378	2.99E+03
2379	2.99E+03
2380	2.99E+03
2381	2.99E+03
2382	2.99E+03
2383	2.99E+03
2384	2.99E+03
2385	2.99E+03
2386	2.99E+03
2387	2.99E+03
2388	2.98E+03
2389	2.98E+03
2390	2.98E+03
2391	2.98E+03
2392	2.98E+03
2393	2.98E+03
2394	2.98E+03
2395	2.98E+03
2396	2.98E+03
2397	2.98E+03
2398	2.98E+03
2399	2.98E+03
2400	2.98E+03
2401	2.98E+03
2402	2.97E+03
2403	2.97E+03
2404	2.97E+03
2405	2.97E+03
2406	2.97E+03
2407	2.97E+03
2408	2.97E+03
2409	2.97E+03
2410	2.97E+03
2411	2.97E+03
2412	2.97E+03
2413	2.97E+03
2414	2.97E+03
2415	2.97E+03
2416	2.97E+03
2417	2.97E+03
2418	2.97E+03
2419	2.96E+03
2420	2.96E+03
2421	2.96E+03
2422	2.96E+03
2423	2.96E+03
2424	2.96E+03
2425	2.96E+03
2426	2.96E+03
2427	2.96E+03
2428	2.96E+03
2429	2.96E+03
2430	2.96E+03
2431	2.96E+03
2432	2.96E+03
2433	2.96E+03
2434	2.95E+03
2435	2.95E+03
2436	2.95E+03
2437	2.95E+03
2438	2.95E+03
2439	2.95E+03
2440	2.95E+03
2441	2.95E+03
2442	2.95E+03
2443	2.95E+03
2444	2.95E+03
2445	2.95E+03
2446	2.95E+03
2447	2.95E+03
2448	2.95E+03
2449	2.95E+03
2450	2.95E+03
2451	2.94E+03
2452	2.94E+03
2453	2.94E+03
2454	2.94E+03
2455	2.94E+03
2456	2.94E+03
2457	2.94E+03
2458	2.94E+03
2459	2.94E+03
2460	2.94E+03
2461	2.94E+03
2462	2.94E+03
2463	2.94E+03
2464	2.94E+03
2465	2.94E+03
2466	2.94E+03
2467	2.94E+03
2468	2.93E+03
2469	2.93E+03
2470	2.93E+03
2471	2.93E+03
2472	2.93E+03
2473	2.93E+03
2474	2.93E+03
2475	2.93E+03
2476	2.93E+03
2477	2.93E+03
2478	2.93E+03
2479	2.93E+03
2480	2.93E+03
2481	2.93E+03
2482	2.93E+03
2483	2.93E+03
2484	2.93E+03
2485	2.93E+03
2486	2.92E+03
2487	2.92E+03
2488	2.92E+03
2489	2.92E+03
2490	2.92E+03
2491	2.92E+03
2492	2.92E+03
2493	2.92E+03
2494	2.92E+03
2495	2.92E+03
2496	2.92E+03
2497	2.92E+03
2498	2.92E+03
2499	2.92E+03
2500	2.92E+03
2501	2.91E+03
2502	2.91E+03
2503	2.91E+03
2504	2.91E+03
2505	2.91E+03
2506	2.91E+03
2507	2.91E+03
2508	2.91E+03
2509	2.91E+03
2510	2.91E+03
2511	2.91E+03
2512	2.91E+03
2513	2.91E+03
2514	2.91E+03
2515	2.91E+03
2516	2.91E+03
2517	2.90E+03
2518	2.90E+03
2519	2.90E+03
2520	2.90E+03
2521	2.90E+03
2522	2.90E+03
2523	2.90E+03
2524	2.90E+03
2525	2.90E+03
2526	2.90E+03
2527	2.90E+03
2528	2.90E+03
2529	2.90E+03
2530	2.90E+03
2531	2.90E+03
2532	2.90E+03
2533	2.90E+03
2534	2.89E+03
2535	2.89E+03
2536	2.89E+03
2537	2.89E+03
2538	2.89E+03
2539	2.89E+03
2540	2.89E+03
2541	2.89E+03
2542	2.89E+03
2543	2.89E+03
2544	2.89E+03
2545	2.89E+03
2546	2.89E+03
2547	2.89E+03
2548	2.89E+03
2549	2.89E+03
2550	2.89E+03
2551	2.88E+03
2552	2.88E+03
2553	2.88E+03
2554	2.88E+03
2555	2.88E+03
2556	2.88E+03
2557	2.88E+03
2558	2.88E+03
2559	2.88E+03
2560	2.88E+03
2561	2.88E+03
2562	2.88E+03
2563	2.88E+03
2564	2.88E+03
2565	2.88E+03
2566	2.88E+03
2567	2.87E+03
2568	2.87E+03
2569	2.87E+03
2570	2.87E+03
2571	2.87E+03
2572	2.87E+03
2573	2.87E+03
2574	2.87E+03
2575	2.87E+03
2576	2.87E+03
2577	2.87E+03
2578	2.87E+03
2579	2.87E+03
2580	2.87E+03
2581	2.87E+03
2582	2.87E+03
2583	2.87E+03
2584	2.86E+03
2585	2.86E+03
2586	2.86E+03
2587	2.86E+03
2588	2.86E+03
2589	2.86E+03
2590	2.86E+03
2591	2.86E+03
2592	2.86E+03
2593	2.86E+03
2594	2.86E+03
2595	2.86E+03
2596	2.86E+03
2597	2.86E+03
2598	2.86E+03
2599	2.86E+03
2600	2.86E+03
2601	2.86E+03
2602	2.85E+03
2603	2.85E+03
2604	2.85E+03
2605	2.85E+03
2606	2.85E+03
2607	2.85E+03
2608	2.85E+03
2609	2.85E+03
2610	2.85E+03
2611	2.85E+03
2612	2.85E+03
2613	2.85E+03
2614	2.85E+03
2615	2.85E+03
2616	2.85E+03
2617	2.85E+03
2618	2.85E+03
2619	2.85E+03
2620	2.85E+03
2621	2.85E+03
2622	2.84E+03
2623	2.84E+03
2624	2.84E+03
2625	2.84E+03
2626	2.84E+03
2627	2.84E+03
2628	2.84E+03
2629	2.84E+03
2630	2.84E+03
2631	2.84E+03
2632	2.84E+03
2633	2.84E+03
2634	2.84E+03
2635	2.84E+03
2636	2.84E+03
2637	2.84E+03
2638	2.84E+03
2639	2.83E+03
2640	2.83E+03
2641	2.83E+03
2642	2.83E+03
2643	2.83E+03
2644	2.83E+03
2645	2.83E+03
2646	2.83E+03
2647	2.83E+03
2648	2.83E+03
2649	2.83E+03
2650	2.83E+03
2651	2.83E+03
2652	2.83E+03
2653	2.83E+03
2654	2.83E+03
2655	2.83E+03
2656	2.83E+03
2657	2.83E+03
2658	2.83E+03
2659	2.82E+03
2660	2.82E+03
2661	2.82E+03
2662	2.82E+03
2663	2.82E+03
2664	2.82E+03
2665	2.82E+03
2666	2.82E+03
2667	2.82E+03
2668	2.82E+03
2669	2.82E+03
2670	2.82E+03
2671	2.82E+03
2672	2.82E+03
2673	2.82E+03
2674	2.82E+03
2675	2.82E+03
2676	2.82E+03
2677	2.82E+03
2678	2.82E+03
2679	2.82E+03
2680	2.81E+03
2681	2.81E+03
2682	2.81E+03
2683	2.81E+03
2684	2.81E+03
2685	2.81E+03
2686	2.81E+03
2687	2.81E+03
2688	2.81E+03
2689	2.81E+03
2690	2.81E+03
2691	2.81E+03
2692	2.81E+03
2693	2.81E+03
2694	2.81E+03
2695	2.81E+03
2696	2.81E+03
2697	2.81E+03
2698	2.80E+03
2699	2.80E+03
2700	2.80E+03
2701	2.80E+03
2702	2.80E+03
2703	2.80E+03
2704	2.80E+03
2705	2.80E+03
2706	2.80E+03
2707	2.80E+03
2708	2.80E+03
2709	2.80E+03
2710	2.80E+03
2711	2.80E+03
2712	2.80E+03
2713	2.80E+03
2714	2.80E+03
2715	2.79E+03
2716	2.79E+03
2717	2.79E+03
2718	2.79E+03
2719	2.79E+03
2720	2.79E+03
2721	2.79E+03
2722	2.79E+03
2723	2.79E+03
2724	2.79E+03
2725	2.79E+03
2726	2.79E+03
2727	2.79E+03
2728	2.79E+03
2729	2.79E+03
2730	2.79E+03
2731	2.79E+03
2732	2.79E+03
2733	2.79E+03
2734	2.79E+03
2735	2.78E+03
2736	2.78E+03
2737	2.78E+03
2738	2.78E+03
2739	2.78E+03
2740	2.78E+03
2741	2.78E+03
2742	2.78E+03
2743	2.78E+03
2744	2.78E+03
2745	2.78E+03
2746	2.78E+03
2747	2.78E+03
2748	2.78E+03
2749	2.78E+03
2750	2.78E+03
2751	2.78E+03
2752	2.78E+03
2753	2.77E+03
2754	2.77E+03
2755	2.77E+03
2756	2.77E+03
2757	2.77E+03
2758	2.77E+03
2759	2.77E+03
2760	2.77E+03
2761	2.77E+03
2762	2.77E+03
2763	2.77E+03
2764	2.77E+03
2765	2.77E+03
2766	2.77E+03
2767	2.77E+03
2768	2.77E+03
2769	2.77E+03
2770	2.77E+03
2771	2.77E+03
2772	2.76E+03
2773	2.76E+03
2774	2.76E+03
2775	2.76E+03
2776	2.76E+03
2777	2.76E+03
2778	2.76E+03
2779	2.76E+03
2780	2.76E+03
2781	2.76E+03
2782	2.76E+03
2783	2.76E+03
2784	2.76E+03
2785	2.76E+03
2786	2.76E+03
2787	2.76E+03
2788	2.76E+03
2789	2.75E+03
2790	2.75E+03
2791	2.75E+03
2792	2.75E+03
2793	2.75E+03
2794	2.75E+03
2795	2.75E+03
2796	2.75E+03
2797	2.75E+03
2798	2.75E+03
2799	2.75E+03
2800	2.75E+03
2801	2.75E+03
2802	2.75E+03
2803	2.75E+03
2804	2.75E+03
2805	2.75E+03
2806	2.75E+03
2807	2.75E+03
2808	2.75E+03
2809	2.75E+03
2810	2.75E+03
2811	2.74E+03
2812	2.74E+03
2813	2.74E+03
2814	2.74E+03
2815	2.74E+03
2816	2.74E+03
2817	2.74E+03
2818	2.74E+03
2819	2.74E+03
2820	2.74E+03
2821	2.74E+03
2822	2.74E+03
2823	2.74E+03
2824	2.74E+03
2825	2.74E+03
2826	2.74E+03
2827	2.73E+03
2828	2.73E+03
2829	2.73E+03
2830	2.73E+03
2831	2.73E+03
2832	2.73E+03
2833	2.73E+03
2834	2.73E+03
2835	2.73E+03
2836	2.73E+03
2837	2.73E+03
2838	2.73E+03
2839	2.73E+03
2840	2.73E+03
2841	2.73E+03
2842	2.73E+03
2843	2.73E+03
2844	2.73E+03
2845	2.72E+03
2846	2.72E+03
2847	2.72E+03
2848	2.72E+03
2849	2.72E+03
2850	2.72E+03
2851	2.72E+03
2852	2.72E+03
2853	2.72E+03
2854	2.72E+03
2855	2.72E+03
2856	2.72E+03
2857	2.72E+03
2858	2.72E+03
2859	2.72E+03
2860	2.72E+03
2861	2.72E+03
2862	2.72E+03
2863	2.72E+03
2864	2.71E+03
2865	2.71E+03
2866	2.71E+03
2867	2.71E+03
2868	2.71E+03
2869	2.71E+03
2870	2.71E+03
2871	2.71E+03
2872	2.71E+03
2873	2.71E+03
2874	2.71E+03
2875	2.71E+03
2876	2.71E+03
2877	2.71E+03
2878	2.71E+03
2879	2.71E+03
2880	2.71E+03
2881	2.71E+03
2882	2.70E+03
2883	2.70E+03
2884	2.70E+03
2885	2.70E+03
2886	2.70E+03
2887	2.70E+03
2888	2.70E+03
2889	2.70E+03
2890	2.70E+03
2891	2.70E+03
2892	2.70E+03
2893	2.70E+03
2894	2.70E+03
2895	2.70E+03
2896	2.70E+03
2897	2.70E+03
2898	2.70E+03
2899	2.70E+03
2900	2.70E+03
2901	2.70E+03
2902	2.70E+03
2903	2.69E+03
2904	2.69E+03
2905	2.69E+03
2906	2.69E+03
2907	2.69E+03
2908	2.69E+03
2909	2.69E+03
2910	2.69E+03
2911	2.69E+03
2912	2.69E+03
2913	2.69E+03
2914	2.69E+03
2915	2.69E+03
2916	2.69E+03
2917	2.69E+03
2918	2.69E+03
2919	2.69E+03
2920	2.69E+03
2921	2.69E+03
2922	2.68E+03
2923	2.68E+03
2924	2.68E+03
2925	2.68E+03
2926	2.68E+03
2927	2.68E+03
2928	2.68E+03
2929	2.68E+03
2930	2.68E+03
2931	2.68E+03
2932	2.68E+03
2933	2.68E+03
2934	2.68E+03
2935	2.68E+03
2936	2.68E+03
2937	2.68E+03
2938	2.67E+03
2939	2.67E+03
2940	2.67E+03
2941	2.67E+03
2942	2.67E+03
2943	2.67E+03
2944	2.67E+03
2945	2.67E+03
2946	2.67E+03
2947	2.67E+03
2948	2.67E+03
2949	2.67E+03
2950	2.67E+03
2951	2.67E+03
2952	2.67E+03
2953	2.67E+03
2954	2.67E+03
2955	2.67E+03
2956	2.66E+03
2957	2.66E+03
2958	2.66E+03
2959	2.66E+03
2960	2.66E+03
2961	2.66E+03
2962	2.66E+03
2963	2.66E+03
2964	2.66E+03
2965	2.66E+03
2966	2.66E+03
2967	2.66E+03
2968	2.66E+03
2969	2.66E+03
2970	2.66E+03
2971	2.66E+03
2972	2.66E+03
2973	2.66E+03
2974	2.65E+03
2975	2.65E+03
2976	2.65E+03
2977	2.65E+03
2978	2.65E+03
2979	2.65E+03
2980	2.65E+03
2981	2.65E+03
2982	2.65E+03
2983	2.65E+03
2984	2.65E+03
2985	2.65E+03
2986	2.65E+03
2987	2.65E+03
2988	2.65E+03
2989	2.65E+03
2990	2.65E+03
2991	2.65E+03
2992	2.65E+03
2993	2.65E+03
2994	2.64E+03
2995	2.64E+03
2996	2.64E+03
2997	2.64E+03
2998	2.64E+03
2999	2.64E+03
3000	2.64E+03
3001	2.64E+03
3002	2.64E+03
3003	2.64E+03
3004	2.64E+03
3005	2.64E+03
3006	2.64E+03
3007	2.64E+03
3008	2.64E+03
3009	2.64E+03
3010	2.64E+03
3011	2.64E+03
3012	2.64E+03
3013	2.64E+03
3014	2.64E+03
3015	2.64E+03
3016	2.63E+03
3017	2.63E+03
3018	2.63E+03
3019	2.63E+03
3020	2.63E+03
3021	2.63E+03
3022	2.63E+03
3023	2.63E+03
3024	2.63E+03
3025	2.63E+03
3026	2.63E+03
3027	2.63E+03
3028	2.63E+03
3029	2.63E+03
3030	2.63E+03
3031	2.63E+03
3032	2.63E+03
3033	2.62E+03
3034	2.62E+03
3035	2.62E+03
3036	2.62E+03
3037	2.62E+03
3038	2.62E+03
3039	2.62E+03
3040	2.62E+03
3041	2.62E+03
3042	2.62E+03
3043	2.62E+03
3044	2.62E+03
3045	2.62E+03
3046	2.62E+03
3047	2.62E+03
3048	2.62E+03
3049	2.62E+03
3050	2.62E+03
3051	2.62E+03
3052	2.61E+03
3053	2.61E+03
3054	2.61E+03
3055	2.61E+03
3056	2.61E+03
3057	2.61E+03
3058	2.61E+03
3059	2.61E+03
3060	2.61E+03
3061	2.61E+03
3062	2.61E+03
3063	2.61E+03
3064	2.61E+03
3065	2.61E+03
3066	2.61E+03
3067	2.61E+03
3068	2.61E+03
3069	2.61E+03
3070	2.61E+03
3071	2.61E+03
3072	2.61E+03
3073	2.61E+03
3074	2.60E+03
3075	2.60E+03
3076	2.60E+03
3077	2.60E+03
3078	2.60E+03
3079	2.60E+03
3080	2.60E+03
3081	2.60E+03
3082	2.60E+03
3083	2.60E+03
3084	2.60E+03
3085	2.60E+03
3086	2.60E+03
3087	2.60E+03
3088	2.60E+03
3089	2.60E+03
3090	2.60E+03
3091	2.60E+03
3092	2.60E+03
3093	2.60E+03
3094	2.59E+03
3095	2.59E+03
3096	2.59E+03
3097	2.59E+03
3098	2.59E+03
3099	2.59E+03
3100	2.59E+03
3101	2.59E+03
3102	2.59E+03
3103	2.59E+03
3104	2.59E+03
3105	2.59E+03
3106	2.59E+03
3107	2.59E+03
3108	2.59E+03
3109	2.59E+03
3110	2.59E+03
3111	2.59E+03
3112	2.59E+03
3113	2.59E+03
3114	2.59E+03
3115	2.58E+03
3116	2.58E+03
3117	2.58E+03
3118	2.58E+03
3119	2.58E+03
3120	2.58E+03
3121	2.58E+03
3122	2.58E+03
3123	2.58E+03
3124	2.58E+03
3125	2.58E+03
3126	2.58E+03
3127	2.58E+03
3128	2.58E+03
3129	2.58E+03
3130	2.58E+03
3131	2.58E+03
3132	2.58E+03
3133	2.58E+03
3134	2.58E+03
3135	2.57E+03
3136	2.57E+03
3137	2.57E+03
3138	2.57E+03
3139	2.57E+03
3140	2.57E+03
3141	2.57E+03
3142	2.57E+03
3143	2.57E+03
3144	2.57E+03
3145	2.57E+03
3146	2.57E+03
3147	2.57E+03
3148	2.57E+03
3149	2.57E+03
3150	2.57E+03
3151	2.57E+03
3152	2.57E+03
3153	2.57E+03
3154	2.57E+03
3155	2.56E+03
3156	2.56E+03
3157	2.56E+03
3158	2.56E+03
3159	2.56E+03
3160	2.56E+03
3161	2.56E+03
3162	2.56E+03
3163	2.56E+03
3164	2.56E+03
3165	2.56E+03
3166	2.56E+03
3167	2.56E+03
3168	2.56E+03
3169	2.56E+03
3170	2.56E+03
3171	2.56E+03
3172	2.56E+03
3173	2.56E+03
3174	2.55E+03
3175	2.55E+03
3176	2.55E+03
3177	2.55E+03
3178	2.55E+03
3179	2.55E+03
3180	2.55E+03
3181	2.55E+03
3182	2.55E+03
3183	2.55E+03
3184	2.55E+03
3185	2.55E+03
3186	2.55E+03
3187	2.55E+03
3188	2.55E+03
3189	2.55E+03
3190	2.55E+03
3191	2.55E+03
3192	2.55E+03
3193	2.55E+03
3194	2.54E+03
3195	2.54E+03
3196	2.54E+03
3197	2.54E+03
3198	2.54E+03
3199	2.54E+03
3200	2.54E+03
3201	2.54E+03
3202	2.54E+03
3203	2.54E+03
3204	2.54E+03
3205	2.54E+03
3206	2.54E+03
3207	2.54E+03
3208	2.54E+03
3209	2.54E+03
3210	2.54E+03
3211	2.54E+03
3212	2.54E+03
3213	2.54E+03
3214	2.53E+03
3215	2.53E+03
3216	2.53E+03
3217	2.53E+03
3218	2.53E+03
3219	2.53E+03
3220	2.53E+03
3221	2.53E+03
3222	2.53E+03
3223	2.53E+03
3224	2.53E+03
3225	2.53E+03
3226	2.53E+03
3227	2.53E+03
3228	2.53E+03
3229	2.53E+03
3230	2.53E+03
3231	2.53E+03
3232	2.53E+03
3233	2.53E+03
3234	2.53E+03
3235	2.53E+03
3236	2.52E+03
3237	2.52E+03
3238	2.52E+03
3239	2.52E+03
3240	2.52E+03
3241	2.52E+03
3242	2.52E+03
3243	2.52E+03
3244	2.52E+03
3245	2.52E+03
3246	2.52E+03
3247	2.52E+03
3248	2.52E+03
3249	2.52E+03
3250	2.52E+03
3251	2.52E+03
3252	2.52E+03
3253	2.52E+03
3254	2.52E+03
3255	2.52E+03
3256	2.51E+03
3257	2.51E+03
3258	2.51E+03
3259	2.51E+03
3260	2.51E+03
3261	2.51E+03
3262	2.51E+03
3263	2.51E+03
3264	2.51E+03
3265	2.51E+03
3266	2.51E+03
3267	2.51E+03
3268	2.51E+03
3269	2.51E+03
3270	2.51E+03
3271	2.51E+03
3272	2.51E+03
3273	2.51E+03
3274	2.50E+03
3275	2.50E+03
3276	2.50E+03
3277	2.50E+03
3278	2.50E+03
3279	2.50E+03
3280	2.50E+03
3281	2.50E+03
3282	2.50E+03
3283	2.50E+03
3284	2.50E+03
3285	2.50E+03
3286	2.50E+03
3287	2.50E+03
3288	2.50E+03
3289	2.50E+03
3290	2.50E+03
3291	2.50E+03
3292	2.50E+03
3293	2.50E+03
3294	2.50E+03
3295	2.49E+03
3296	2.49E+03
3297	2.49E+03
3298	2.49E+03
3299	2.49E+03
3300	2.49E+03
3301	2.49E+03
3302	2.49E+03
3303	2.49E+03
3304	2.49E+03
3305	2.49E+03
3306	2.49E+03
3307	2.49E+03
3308	2.49E+03
3309	2.49E+03
3310	2.49E+03
3311	2.49E+03
3312	2.49E+03
3313	2.49E+03
3314	2.49E+03
3315	2.49E+03
3316	2.49E+03
3317	2.49E+03
3318	2.49E+03
3319	2.48E+03
3320	2.48E+03
3321	2.48E+03
3322	2.48E+03
3323	2.48E+03
3324	2.48E+03
3325	2.48E+03
3326	2.48E+03
3327	2.48E+03
3328	2.48E+03
3329	2.48E+03
3330	2.48E+03
3331	2.48E+03
3332	2.48E+03
3333	2.48E+03
3334	2.48E+03
3335	2.48E+03
3336	2.48E+03
3337	2.48E+03
3338	2.48E+03
3339	2.48E+03
3340	2.48E+03
3341	2.48E+03
3342	2.48E+03
3343	2.47E+03
3344	2.47E+03
3345	2.47E+03
3346	2.47E+03
3347	2.47E+03
3348	2.47E+03
3349	2.47E+03
3350	2.47E+03
3351	2.47E+03
3352	2.47E+03
3353	2.47E+03
3354	2.47E+03
3355	2.47E+03
3356	2.47E+03
3357	2.47E+03
3358	2.47E+03
3359	2.47E+03
3360	2.47E+03
3361	2.47E+03
3362	2.47E+03
3363	2.47E+03
3364	2.47E+03
3365	2.47E+03
3366	2.46E+03
3367	2.46E+03
3368	2.46E+03
3369	2.46E+03
3370	2.46E+03
3371	2.46E+03
3372	2.46E+03
3373	2.46E+03
3374	2.46E+03
3375	2.46E+03
3376	2.46E+03
3377	2.46E+03
3378	2.46E+03
3379	2.46E+03
3380	2.46E+03
3381	2.46E+03
3382	2.46E+03
3383	2.46E+03
3384	2.46E+03
3385	2.46E+03
3386	2.46E+03
3387	2.46E+03
3388	2.45E+03
3389	2.45E+03
3390	2.45E+03
3391	2.45E+03
3392	2.45E+03
3393	2.45E+03
3394	2.45E+03
3395	2.45E+03
3396	2.45E+03
3397	2.45E+03
3398	2.45E+03
3399	2.45E+03
3400	2.45E+03
3401	2.45E+03
3402	2.45E+03
3403	2.45E+03
3404	2.45E+03
3405	2.45E+03
3406	2.45E+03
3407	2.45E+03
3408	2.45E+03
3409	2.45E+03
3410	2.45E+03
3411	2.44E+03
3412	2.44E+03
3413	2.44E+03
3414	2.44E+03
3415	2.44E+03
3416	2.44E+03
3417	2.44E+03
3418	2.44E+03
3419	2.44E+03
3420	2.44E+03
3421	2.44E+03
3422	2.44E+03
3423	2.44E+03
3424	2.44E+03
3425	2.44E+03
3426	2.44E+03
3427	2.44E+03
3428	2.44E+03
3429	2.44E+03
3430	2.44E+03
3431	2.44E+03
3432	2.44E+03
3433	2.44E+03
3434	2.44E+03
3435	2.43E+03
3436	2.43E+03
3437	2.43E+03
3438	2.43E+03
3439	2.43E+03
3440	2.43E+03
3441	2.43E+03
3442	2.43E+03
3443	2.43E+03
3444	2.43E+03
3445	2.43E+03
3446	2.43E+03
3447	2.43E+03
3448	2.43E+03
3449	2.43E+03
3450	2.43E+03
3451	2.43E+03
3452	2.43E+03
3453	2.43E+03
3454	2.43E+03
3455	2.43E+03
3456	2.43E+03
3457	2.42E+03
3458	2.42E+03
3459	2.42E+03
3460	2.42E+03
3461	2.42E+03
3462	2.42E+03
3463	2.42E+03
3464	2.42E+03
3465	2.42E+03
3466	2.42E+03
3467	2.42E+03
3468	2.42E+03
3469	2.42E+03
3470	2.42E+03
3471	2.42E+03
3472	2.42E+03
3473	2.42E+03
3474	2.42E+03
3475	2.42E+03
3476	2.42E+03
3477	2.42E+03
3478	2.42E+03
3479	2.42E+03
3480	2.41E+03
3481	2.41E+03
3482	2.41E+03
3483	2.41E+03
3484	2.41E+03
3485	2.41E+03
3486	2.41E+03
3487	2.41E+03
3488	2.41E+03
3489	2.41E+03
3490	2.41E+03
3491	2.41E+03
3492	2.41E+03
3493	2.41E+03
3494	2.41E+03
3495	2.41E+03
3496	2.41E+03
3497	2.41E+03
3498	2.41E+03
3499	2.41E+03
3500	2.41E+03
3501	2.41E+03
3502	2.41E+03
3503	2.41E+03
3504	2.41E+03
3505	2.40E+03
3506	2.40E+03
3507	2.40E+03
3508	2.40E+03
3509	2.40E+03
3510	2.40E+03
3511	2.40E+03
3512	2.40E+03
3513	2.40E+03
3514	2.40E+03
3515	2.40E+03
3516	2.40E+03
3517	2.40E+03
3518	2.40E+03
3519	2.40E+03
3520	2.40E+03
3521	2.40E+03
3522	2.40E+03
3523	2.40E+03
3524	2.40E+03
3525	2.40E+03
3526	2.40E+03
3527	2.40E+03
3528	2.39E+03
3529	2.39E+03
3530	2.39E+03
3531	2.39E+03
3532	2.39E+03
3533	2.39E+03
3534	2.39E+03
3535	2.39E+03
3536	2.39E+03
3537	2.39E+03
3538	2.39E+03
3539	2.39E+03
3540	2.39E+03
3541	2.39E+03
3542	2.39E+03
3543	2.39E+03
3544	2.39E+03
3545	2.39E+03
3546	2.39E+03
3547	2.39E+03
3548	2.39E+03
3549	2.39E+03
3550	2.39E+03
3551	2.38E+03
3552	2.38E+03
3553	2.38E+03
3554	2.38E+03
3555	2.38E+03
3556	2.38E+03
3557	2.38E+03
3558	2.38E+03
3559	2.38E+03
3560	2.38E+03
3561	2.38E+03
3562	2.38E+03
3563	2.38E+03
3564	2.38E+03
3565	2.38E+03
3566	2.38E+03
3567	2.38E+03
3568	2.38E+03
3569	2.38E+03
3570	2.38E+03
3571	2.38E+03
3572	2.38E+03
3573	2.38E+03
3574	2.37E+03
3575	2.37E+03
3576	2.37E+03
3577	2.37E+03
3578	2.37E+03
3579	2.37E+03
3580	2.37E+03
3581	2.37E+03
3582	2.37E+03
3583	2.37E+03
3584	2.37E+03
3585	2.37E+03
3586	2.37E+03
3587	2.37E+03
3588	2.37E+03
3589	2.37E+03
3590	2.37E+03
3591	2.37E+03
3592	2.37E+03
3593	2.37E+03
3594	2.37E+03
3595	2.37E+03
3596	2.37E+03
3597	2.37E+03
3598	2.36E+03
3599	2.36E+03
3600	2.36E+03
3601	2.36E+03
3602	2.36E+03
3603	2.36E+03
3604	2.36E+03
3605	2.36E+03
3606	2.36E+03
3607	2.36E+03
3608	2.36E+03
3609	2.36E+03
3610	2.36E+03
3611	2.36E+03
3612	2.36E+03
3613	2.36E+03
3614	2.36E+03
3615	2.36E+03
3616	2.36E+03
3617	2.36E+03
3618	2.36E+03
3619	2.36E+03
3620	2.36E+03
3621	2.35E+03
3622	2.35E+03
3623	2.35E+03
3624	2.35E+03
3625	2.35E+03
3626	2.35E+03
3627	2.35E+03
3628	2.35E+03
3629	2.35E+03
3630	2.35E+03
3631	2.35E+03
3632	2.35E+03
3633	2.35E+03
3634	2.35E+03
3635	2.35E+03
3636	2.35E+03
3637	2.35E+03
3638	2.35E+03
3639	2.35E+03
3640	2.35E+03
3641	2.35E+03
3642	2.35E+03
3643	2.35E+03
3644	2.34E+03
3645	2.34E+03
3646	2.34E+03
3647	2.34E+03
3648	2.34E+03
3649	2.34E+03
3650	2.34E+03
3651	2.34E+03
3652	2.34E+03
3653	2.34E+03
3654	2.34E+03
3655	2.34E+03
3656	2.34E+03
3657	2.34E+03
3658	2.34E+03
3659	2.34E+03
3660	2.34E+03
3661	2.34E+03
3662	2.34E+03
3663	2.34E+03
3664	2.34E+03
3665	2.34E+03
3666	2.34E+03
3667	2.33E+03
3668	2.33E+03
3669	2.33E+03
3670	2.33E+03
3671	2.33E+03
3672	2.33E+03
3673	2.33E+03
3674	2.33E+03
3675	2.33E+03
3676	2.33E+03
3677	2.33E+03
3678	2.33E+03
3679	2.33E+03
3680	2.33E+03
3681	2.33E+03
3682	2.33E+03
3683	2.33E+03
3684	2.33E+03
3685	2.33E+03
3686	2.33E+03
3687	2.33E+03
3688	2.33E+03
3689	2.32E+03
3690	2.32E+03
3691	2.32E+03
3692	2.32E+03
3693	2.32E+03
3694	2.32E+03
3695	2.32E+03
3696	2.32E+03
3697	2.32E+03
3698	2.32E+03
3699	2.32E+03
3700	2.32E+03
3701	2.32E+03
3702	2.32E+03
3703	2.32E+03
3704	2.32E+03
3705	2.32E+03
3706	2.32E+03
3707	2.32E+03
3708	2.32E+03
3709	2.32E+03
3710	2.32E+03
3711	2.32E+03
3712	2.31E+03
3713	2.31E+03
3714	2.31E+03
3715	2.31E+03
3716	2.31E+03
3717	2.31E+03
3718	2.31E+03
3719	2.31E+03
3720	2.31E+03
3721	2.31E+03
3722	2.31E+03
3723	2.31E+03
3724	2.31E+03
3725	2.31E+03
3726	2.31E+03
3727	2.31E+03
3728	2.31E+03
3729	2.31E+03
3730	2.31E+03
3731	2.31E+03
3732	2.31E+03
3733	2.31E+03
3734	2.31E+03
3735	2.31E+03
3736	2.31E+03
3737	2.30E+03
3738	2.30E+03
3739	2.30E+03
3740	2.30E+03
3741	2.30E+03
3742	2.30E+03
3743	2.30E+03
3744	2.30E+03
3745	2.30E+03
3746	2.30E+03
3747	2.30E+03
3748	2.30E+03
3749	2.30E+03
3750	2.30E+03
3751	2.30E+03
3752	2.30E+03
3753	2.30E+03
3754	2.30E+03
3755	2.30E+03
3756	2.30E+03
3757	2.30E+03
3758	2.30E+03
3759	2.29E+03
3760	2.29E+03
3761	2.29E+03
3762	2.29E+03
3763	2.29E+03
3764	2.29E+03
3765	2.29E+03
3766	2.29E+03
3767	2.29E+03
3768	2.29E+03
3769	2.29E+03
3770	2.29E+03
3771	2.29E+03
3772	2.29E+03
3773	2.29E+03
3774	2.29E+03
3775	2.29E+03
3776	2.29E+03
3777	2.29E+03
3778	2.29E+03
3779	2.29E+03
3780	2.29E+03
3781	2.28E+03
3782	2.28E+03
3783	2.28E+03
3784	2.28E+03
3785	2.28E+03
3786	2.28E+03
3787	2.28E+03
3788	2.28E+03
3789	2.28E+03
3790	2.28E+03
3791	2.28E+03
3792	2.28E+03
3793	2.28E+03
3794	2.28E+03
3795	2.28E+03
3796	2.28E+03
3797	2.28E+03
3798	2.28E+03
3799	2.28E+03
3800	2.28E+03
3801	2.28E+03
3802	2.28E+03
3803	2.27E+03
3804	2.27E+03
3805	2.27E+03
3806	2.27E+03
3807	2.27E+03
3808	2.27E+03
3809	2.27E+03
3810	2.27E+03
3811	2.27E+03
3812	2.27E+03
3813	2.27E+03
3814	2.27E+03
3815	2.27E+03
3816	2.27E+03
3817	2.27E+03
3818	2.27E+03
3819	2.27E+03
3820	2.27E+03
3821	2.27E+03
3822	2.27E+03
3823	2.27E+03
3824	2.27E+03
3825	2.27E+03
3826	2.27E+03
3827	2.26E+03
3828	2.26E+03
3829	2.26E+03
3830	2.26E+03
3831	2.26E+03
3832	2.26E+03
3833	2.26E+03
3834	2.26E+03
3835	2.26E+03
3836	2.26E+03
3837	2.26E+03
3838	2.26E+03
3839	2.26E+03
3840	2.26E+03
3841	2.26E+03
3842	2.26E+03
3843	2.26E+03
3844	2.26E+03
3845	2.26E+03
3846	2.26E+03
3847	2.26E+03
3848	2.26E+03
3849	2.26E+03
3850	2.25E+03
3851	2.25E+03
3852	2.25E+03
3853	2.25E+03
3854	2.25E+03
3855	2.25E+03
3856	2.25E+03
3857	2.25E+03
3858	2.25E+03
3859	2.25E+03
3860	2.25E+03
3861	2.25E+03
3862	2.25E+03
3863	2.25E+03
3864	2.25E+03
3865	2.25E+03
3866	2.25E+03
3867	2.25E+03
3868	2.25E+03
3869	2.25E+03
3870	2.25E+03
3871	2.25E+03
3872	2.25E+03
3873	2.25E+03
3874	2.25E+03
3875	2.24E+03
3876	2.24E+03
3877	2.24E+03
3878	2.24E+03
3879	2.24E+03
3880	2.24E+03
3881	2.24E+03
3882	2.24E+03
3883	2.24E+03
3884	2.24E+03
3885	2.24E+03
3886	2.24E+03
3887	2.24E+03
3888	2.24E+03
3889	2.24E+03
3890	2.24E+03
3891	2.24E+03
3892	2.24E+03
3893	2.24E+03
3894	2.24E+03
3895	2.24E+03
3896	2.24E+03
3897	2.24E+03
3898	2.24E+03
3899	2.23E+03
3900	2.23E+03
3901	2.23E+03
3902	2.23E+03
3903	2.23E+03
3904	2.23E+03
3905	2.23E+03
3906	2.23E+03
3907	2.23E+03
3908	2.23E+03
3909	2.23E+03
3910	2.23E+03
3911	2.23E+03
3912	2.23E+03
3913	2.23E+03
3914	2.23E+03
3915	2.23E+03
3916	2.23E+03
3917	2.23E+03
3918	2.23E+03
3919	2.23E+03
3920	2.23E+03
3921	2.23E+03
3922	2.23E+03
3923	2.23E+03
3924	2.23E+03
3925	2.23E+03
3926	2.22E+03
3927	2.22E+03
3928	2.22E+03
3929	2.22E+03
3930	2.22E+03
3931	2.22E+03
3932	2.22E+03
3933	2.22E+03
3934	2.22E+03
3935	2.22E+03
3936	2.22E+03
3937	2.22E+03
3938	2.22E+03
3939	2.22E+03
3940	2.22E+03
3941	2.22E+03
3942	2.22E+03
3943	2.22E+03
3944	2.22E+03
3945	2.22E+03
3946	2.22E+03
3947	2.22E+03
3948	2.22E+03
3949	2.22E+03
3950	2.22E+03
3951	2.22E+03
3952	2.21E+03
3953	2.21E+03
3954	2.21E+03
3955	2.21E+03
3956	2.21E+03
3957	2.21E+03
3958	2.21E+03
3959	2.21E+03
3960	2.21E+03
3961	2.21E+03
3962	2.21E+03
3963	2.21E+03
3964	2.21E+03
3965	2.21E+03
3966	2.21E+03
3967	2.21E+03
3968	2.21E+03
3969	2.21E+03
3970	2.21E+03
3971	2.21E+03
3972	2.21E+03
3973	2.21E+03
3974	2.21E+03
3975	2.21E+03
3976	2.21E+03
3977	2.20E+03
3978	2.20E+03
3979	2.20E+03
3980	2.20E+03
3981	2.20E+03
3982	2.20E+03
3983	2.20E+03
3984	2.20E+03
3985	2.20E+03
3986	2.20E+03
3987	2.20E+03
3988	2.20E+03
3989	2.20E+03
3990	2.20E+03
3991	2.20E+03
3992	2.20E+03
3993	2.20E+03
3994	2.20E+03
3995	2.20E+03
3996	2.20E+03
3997	2.20E+03
3998	2.20E+03
3999	2.20E+03
4000	2.19E+03
4001	2.19E+03
4002	2.19E+03
4003	2.19E+03
4004	2.19E+03
4005	2.19E+03
4006	2.19E+03
4007	2.19E+03
4008	2.19E+03
4009	2.19E+03
4010	2.19E+03
4011	2.19E+03
4012	2.19E+03
4013	2.19E+03
4014	2.19E+03
4015	2.19E+03
4016	2.19E+03
4017	2.19E+03
4018	2.19E+03
4019	2.19E+03
4020	2.19E+03
4021	2.19E+03
4022	2.19E+03
4023	2.19E+03
4024	2.19E+03
4025	2.19E+03
4026	2.19E+03
4027	2.18E+03
4028	2.18E+03
4029	2.18E+03
4030	2.18E+03
4031	2.18E+03
4032	2.18E+03
4033	2.18E+03
4034	2.18E+03
4035	2.18E+03
4036	2.18E+03
4037	2.18E+03
4038	2.18E+03
4039	2.18E+03
4040	2.18E+03
4041	2.18E+03
4042	2.18E+03
4043	2.18E+03
4044	2.18E+03
4045	2.18E+03
4046	2.18E+03
4047	2.18E+03
4048	2.18E+03
4049	2.18E+03
4050	2.18E+03
4051	2.18E+03
4052	2.18E+03
4053	2.17E+03
4054	2.17E+03
4055	2.17E+03
4056	2.17E+03
4057	2.17E+03
4058	2.17E+03
4059	2.17E+03
4060	2.17E+03
4061	2.17E+03
4062	2.17E+03
4063	2.17E+03
4064	2.17E+03
4065	2.17E+03
4066	2.17E+03
4067	2.17E+03
4068	2.17E+03
4069	2.17E+03
4070	2.17E+03
4071	2.17E+03
4072	2.17E+03
4073	2.17E+03
4074	2.17E+03
4075	2.16E+03
4076	2.16E+03
4077	2.16E+03
4078	2.16E+03
4079	2.16E+03
4080	2.16E+03
4081	2.16E+03
4082	2.16E+03
4083	2.16E+03
4084	2.16E+03
4085	2.16E+03
4086	2.16E+03
4087	2.16E+03
4088	2.16E+03
4089	2.16E+03
4090	2.16E+03
4091	2.16E+03
4092	2.16E+03
4093	2.16E+03
4094	2.16E+03
4095	2.16E+03
4096	2.16E+03
4097	2.16E+03
4098	2.16E+03
4099	2.16E+03
4100	2.16E+03
4101	2.15E+03
4102	2.15E+03
4103	2.15E+03
4104	2.15E+03
4105	2.15E+03
4106	2.15E+03
4107	2.15E+03
4108	2.15E+03
4109	2.15E+03
4110	2.15E+03
4111	2.15E+03
4112	2.15E+03
4113	2.15E+03
4114	2.15E+03
4115	2.15E+03
4116	2.15E+03
4117	2.15E+03
4118	2.15E+03
4119	2.15E+03
4120	2.15E+03
4121	2.15E+03
4122	2.15E+03
4123	2.15E+03
4124	2.14E+03
4125	2.14E+03
4126	2.14E+03
4127	2.14E+03
4128	2.14E+03
4129	2.14E+03
4130	2.14E+03
4131	2.14E+03
4132	2.14E+03
4133	2.14E+03
4134	2.14E+03
4135	2.14E+03
4136	2.14E+03
4137	2.14E+03
4138	2.14E+03
4139	2.14E+03
4140	2.14E+03
4141	2.14E+03
4142	2.14E+03
4143	2.14E+03
4144	2.14E+03
4145	2.14E+03
4146	2.14E+03
4147	2.13E+03
4148	2.13E+03
4149	2.13E+03
4150	2.13E+03
4151	2.13E+03
4152	2.13E+03
4153	2.13E+03
4154	2.13E+03
4155	2.13E+03
4156	2.13E+03
4157	2.13E+03
4158	2.13E+03
4159	2.13E+03
4160	2.13E+03
4161	2.13E+03
4162	2.13E+03
4163	2.13E+03
4164	2.13E+03
4165	2.13E+03
4166	2.13E+03
4167	2.13E+03
4168	2.13E+03
4169	2.13E+03
4170	2.13E+03
4171	2.13E+03
4172	2.13E+03
4173	2.12E+03
4174	2.12E+03
4175	2.12E+03
4176	2.12E+03
4177	2.12E+03
4178	2.12E+03
4179	2.12E+03
4180	2.12E+03
4181	2.12E+03
4182	2.12E+03
4183	2.12E+03
4184	2.12E+03
4185	2.12E+03
4186	2.12E+03
4187	2.12E+03
4188	2.12E+03
4189	2.12E+03
4190	2.12E+03
4191	2.12E+03
4192	2.12E+03
4193	2.12E+03
4194	2.12E+03
4195	2.12E+03
4196	2.12E+03
4197	2.12E+03
4198	2.12E+03
4199	2.11E+03
4200	2.11E+03
4201	2.11E+03
4202	2.11E+03
4203	2.11E+03
4204	2.11E+03
4205	2.11E+03
4206	2.11E+03
4207	2.11E+03
4208	2.11E+03
4209	2.11E+03
4210	2.11E+03
4211	2.11E+03
4212	2.11E+03
4213	2.11E+03
4214	2.11E+03
4215	2.11E+03
4216	2.11E+03
4217	2.11E+03
4218	2.11E+03
4219	2.11E+03
4220	2.11E+03
4221	2.11E+03
4222	2.11E+03
4223	2.11E+03
4224	2.11E+03
4225	2.10E+03
4226	2.10E+03
4227	2.10E+03
4228	2.10E+03
4229	2.10E+03
4230	2.10E+03
4231	2.10E+03
4232	2.10E+03
4233	2.10E+03
4234	2.10E+03
4235	2.10E+03
4236	2.10E+03
4237	2.10E+03
4238	2.10E+03
4239	2.10E+03
4240	2.10E+03
4241	2.10E+03
4242	2.10E+03
4243	2.10E+03
4244	2.10E+03
4245	2.10E+03
4246	2.10E+03
4247	2.10E+03
4248	2.10E+03
4249	2.09E+03
4250	2.09E+03
4251	2.09E+03
4252	2.09E+03
4253	2.09E+03
4254	2.09E+03
4255	2.09E+03
4256	2.09E+03
4257	2.09E+03
4258	2.09E+03
4259	2.09E+03
4260	2.09E+03
4261	2.09E+03
4262	2.09E+03
4263	2.09E+03
4264	2.09E+03
4265	2.09E+03
4266	2.09E+03
4267	2.09E+03
4268	2.09E+03
4269	2.09E+03
4270	2.09E+03
4271	2.09E+03
4272	2.09E+03
4273	2.08E+03
4274	2.08E+03
4275	2.08E+03
4276	2.08E+03
4277	2.08E+03
4278	2.08E+03
4279	2.08E+03
4280	2.08E+03
4281	2.08E+03
4282	2.08E+03
4283	2.08E+03
4284	2.08E+03
4285	2.08E+03
4286	2.08E+03
4287	2.08E+03
4288	2.08E+03
4289	2.08E+03
4290	2.08E+03
4291	2.08E+03
4292	2.08E+03
4293	2.08E+03
4294	2.08E+03
4295	2.07E+03
4296	2.07E+03
4297	2.07E+03
4298	2.07E+03
4299	2.07E+03
4300	2.07E+03
4301	2.07E+03
4302	2.07E+03
4303	2.07E+03
4304	2.07E+03
4305	2.07E+03
4306	2.07E+03
4307	2.07E+03
4308	2.07E+03
4309	2.07E+03
4310	2.07E+03
4311	2.07E+03
4312	2.07E+03
4313	2.07E+03
4314	2.07E+03
4315	2.07E+03
4316	2.07E+03
4317	2.07E+03
4318	2.07E+03
4319	2.06E+03
4320	2.06E+03
4321	2.06E+03
4322	2.06E+03
4323	2.06E+03
4324	2.06E+03
4325	2.06E+03
4326	2.06E+03
4327	2.06E+03
4328	2.06E+03
4329	2.06E+03
4330	2.06E+03
4331	2.06E+03
4332	2.06E+03
4333	2.06E+03
4334	2.06E+03
4335	2.06E+03
4336	2.06E+03
4337	2.06E+03
4338	2.06E+03
4339	2.06E+03
4340	2.06E+03
4341	2.06E+03
4342	2.06E+03
4343	2.06E+03
4344	2.06E+03
4345	2.05E+03
4346	2.05E+03
4347	2.05E+03
4348	2.05E+03
4349	2.05E+03
4350	2.05E+03
4351	2.05E+03
4352	2.05E+03
4353	2.05E+03
4354	2.05E+03
4355	2.05E+03
4356	2.05E+03
4357	2.05E+03
4358	2.05E+03
4359	2.05E+03
4360	2.05E+03
4361	2.05E+03
4362	2.05E+03
4363	2.05E+03
4364	2.05E+03
4365	2.05E+03
4366	2.05E+03
4367	2.05E+03
4368	2.05E+03
4369	2.04E+03
4370	2.04E+03
4371	2.04E+03
4372	2.04E+03
4373	2.04E+03
4374	2.04E+03
4375	2.04E+03
4376	2.04E+03
4377	2.04E+03
4378	2.04E+03
4379	2.04E+03
4380	2.04E+03
4381	2.04E+03
4382	2.04E+03
4383	2.04E+03
4384	2.04E+03
4385	2.04E+03
4386	2.04E+03
4387	2.04E+03
4388	2.04E+03
4389	2.04E+03
4390	2.04E+03
4391	2.03E+03
4392	2.03E+03
4393	2.03E+03
4394	2.03E+03
4395	2.03E+03
4396	2.03E+03
4397	2.03E+03
4398	2.03E+03
4399	2.03E+03
4400	2.03E+03
4401	2.03E+03
4402	2.03E+03
4403	2.03E+03
4404	2.03E+03
4405	2.03E+03
4406	2.03E+03
4407	2.03E+03
4408	2.03E+03
4409	2.03E+03
4410	2.03E+03
4411	2.03E+03
4412	2.03E+03
4413	2.03E+03
4414	2.03E+03
4415	2.03E+03
4416	2.03E+03
4417	2.02E+03
4418	2.02E+03
4419	2.02E+03
4420	2.02E+03
4421	2.02E+03
4422	2.02E+03
4423	2.02E+03
4424	2.02E+03
4425	2.02E+03
4426	2.02E+03
4427	2.02E+03
4428	2.02E+03
4429	2.02E+03
4430	2.02E+03
4431	2.02E+03
4432	2.02E+03
4433	2.02E+03
4434	2.02E+03
4435	2.02E+03
4436	2.02E+03
4437	2.02E+03
4438	2.02E+03
4439	2.02E+03
4440	2.02E+03
4441	2.02E+03
4442	2.02E+03
4443	2.01E+03
4444	2.01E+03
4445	2.01E+03
4446	2.01E+03
4447	2.01E+03
4448	2.01E+03
4449	2.01E+03
4450	2.01E+03
4451	2.01E+03
4452	2.01E+03
4453	2.01E+03
4454	2.01E+03
4455	2.01E+03
4456	2.01E+03
4457	2.01E+03
4458	2.01E+03
4459	2.01E+03
4460	2.01E+03
4461	2.01E+03
4462	2.01E+03
4463	2.01E+03
4464	2.01E+03
4465	2.01E+03
4466	2.01E+03
4467	2.01E+03
4468	2.01E+03
4469	2.01E+03
4470	2.00E+03
4471	2.00E+03
4472	2.00E+03
4473	2.00E+03
4474	2.00E+03
4475	2.00E+03
4476	2.00E+03
4477	2.00E+03
4478	2.00E+03
4479	2.00E+03
4480	2.00E+03
4481	2.00E+03
4482	2.00E+03
4483	2.00E+03
4484	2.00E+03
4485	2.00E+03
4486	2.00E+03
4487	2.00E+03
4488	2.00E+03
4489	2.00E+03
4490	2.00E+03
4491	2.00E+03
4492	2.00E+03
4493	2.00E+03
4494	2.00E+03
4495	1.99E+03
4496	1.99E+03
4497	1.99E+03
4498	1.99E+03
4499	1.99E+03
4500	1.99E+03
4501	1.99E+03
4502	1.99E+03
4503	1.99E+03
4504	1.99E+03
4505	1.99E+03
4506	1.99E+03
4507	1.99E+03
4508	1.99E+03
4509	1.99E+03
4510	1.99E+03
4511	1.99E+03
4512	1.99E+03
4513	1.99E+03
4514	1.99E+03
4515	1.99E+03
4516	1.99E+03
4517	1.99E+03
4518	1.99E+03
4519	1.98E+03
4520	1.98E+03
4521	1.98E+03
4522	1.98E+03
4523	1.98E+03
4524	1.98E+03
4525	1.98E+03
4526	1.98E+03
4527	1.98E+03
4528	1.98E+03
4529	1.98E+03
4530	1.98E+03
4531	1.98E+03
4532	1.98E+03
4533	1.98E+03
4534	1.98E+03
4535	1.98E+03
4536	1.98E+03
4537	1.98E+03
4538	1.98E+03
4539	1.98E+03
4540	1.98E+03
4541	1.98E+03
4542	1.98E+03
4543	1.98E+03
4544	1.97E+03
4545	1.97E+03
4546	1.97E+03
4547	1.97E+03
4548	1.97E+03
4549	1.97E+03
4550	1.97E+03
4551	1.97E+03
4552	1.97E+03
4553	1.97E+03
4554	1.97E+03
4555	1.97E+03
4556	1.97E+03
4557	1.97E+03
4558	1.97E+03
4559	1.97E+03
4560	1.97E+03
4561	1.97E+03
4562	1.97E+03
4563	1.97E+03
4564	1.97E+03
4565	1.97E+03
4566	1.97E+03
4567	1.97E+03
4568	1.97E+03
4569	1.96E+03
4570	1.96E+03
4571	1.96E+03
4572	1.96E+03
4573	1.96E+03
4574	1.96E+03
4575	1.96E+03
4576	1.96E+03
4577	1.96E+03
4578	1.96E+03
4579	1.96E+03
4580	1.96E+03
4581	1.96E+03
4582	1.96E+03
4583	1.96E+03
4584	1.96E+03
4585	1.96E+03
4586	1.96E+03
4587	1.96E+03
4588	1.96E+03
4589	1.96E+03
4590	1.96E+03
4591	1.96E+03
4592	1.96E+03
4593	1.96E+03
4594	1.96E+03
4595	1.95E+03
4596	1.95E+03
4597	1.95E+03
4598	1.95E+03
4599	1.95E+03
4600	1.95E+03
4601	1.95E+03
4602	1.95E+03
4603	1.95E+03
4604	1.95E+03
4605	1.95E+03
4606	1.95E+03
4607	1.95E+03
4608	1.95E+03
4609	1.95E+03
4610	1.95E+03
4611	1.95E+03
4612	1.95E+03
4613	1.95E+03
4614	1.95E+03
4615	1.95E+03
4616	1.95E+03
4617	1.95E+03
4618	1.95E+03
4619	1.95E+03
4620	1.94E+03
4621	1.94E+03
4622	1.94E+03
4623	1.94E+03
4624	1.94E+03
4625	1.94E+03
4626	1.94E+03
4627	1.94E+03
4628	1.94E+03
4629	1.94E+03
4630	1.94E+03
4631	1.94E+03
4632	1.94E+03
4633	1.94E+03
4634	1.94E+03
4635	1.94E+03
4636	1.94E+03
4637	1.94E+03
4638	1.94E+03
4639	1.94E+03
4640	1.94E+03
4641	1.94E+03
4642	1.94E+03
4643	1.94E+03
4644	1.94E+03
4645	1.94E+03
4646	1.94E+03
4647	1.93E+03
4648	1.93E+03
4649	1.93E+03
4650	1.93E+03
4651	1.93E+03
4652	1.93E+03
4653	1.93E+03
4654	1.93E+03
4655	1.93E+03
4656	1.93E+03
4657	1.93E+03
4658	1.93E+03
4659	1.93E+03
4660	1.93E+03
4661	1.93E+03
4662	1.93E+03
4663	1.93E+03
4664	1.93E+03
4665	1.93E+03
4666	1.93E+03
4667	1.93E+03
4668	1.93E+03
4669	1.93E+03
4670	1.92E+03
4671	1.92E+03
4672	1.92E+03
4673	1.92E+03
4674	1.92E+03
4675	1.92E+03
4676	1.92E+03
4677	1.92E+03
4678	1.92E+03
4679	1.92E+03
4680	1.92E+03
4681	1.92E+03
4682	1.92E+03
4683	1.92E+03
4684	1.92E+03
4685	1.92E+03
4686	1.92E+03
4687	1.92E+03
4688	1.92E+03
4689	1.92E+03
4690	1.92E+03
4691	1.92E+03
4692	1.92E+03
4693	1.92E+03
4694	1.92E+03
4695	1.91E+03
4696	1.91E+03
4697	1.91E+03
4698	1.91E+03
4699	1.91E+03
4700	1.91E+03
4701	1.91E+03
4702	1.91E+03
4703	1.91E+03
4704	1.91E+03
4705	1.91E+03
4706	1.91E+03
4707	1.91E+03
4708	1.91E+03
4709	1.91E+03
4710	1.91E+03
4711	1.91E+03
4712	1.91E+03
4713	1.91E+03
4714	1.91E+03
4715	1.91E+03
4716	1.91E+03
4717	1.91E+03
4718	1.91E+03
4719	1.91E+03
4720	1.91E+03
4721	1.91E+03
4722	1.91E+03
4723	1.90E+03
4724	1.90E+03
4725	1.90E+03
4726	1.90E+03
4727	1.90E+03
4728	1.90E+03
4729	1.90E+03
4730	1.90E+03
4731	1.90E+03
4732	1.90E+03
4733	1.90E+03
4734	1.90E+03
4735	1.90E+03
4736	1.90E+03
4737	1.90E+03
4738	1.90E+03
4739	1.90E+03
4740	1.90E+03
4741	1.90E+03
4742	1.90E+03
4743	1.90E+03
4744	1.90E+03
4745	1.90E+03
4746	1.90E+03
4747	1.89E+03
4748	1.89E+03
4749	1.89E+03
4750	1.89E+03
4751	1.89E+03
4752	1.89E+03
4753	1.89E+03
4754	1.89E+03
4755	1.89E+03
4756	1.89E+03
4757	1.89E+03
4758	1.89E+03
4759	1.89E+03
4760	1.89E+03
4761	1.89E+03
4762	1.89E+03
4763	1.89E+03
4764	1.89E+03
4765	1.89E+03
4766	1.89E+03
4767	1.89E+03
4768	1.89E+03
4769	1.89E+03
4770	1.89E+03
4771	1.89E+03
4772	1.88E+03
4773	1.88E+03
4774	1.88E+03
4775	1.88E+03
4776	1.88E+03
4777	1.88E+03
4778	1.88E+03
4779	1.88E+03
4780	1.88E+03
4781	1.88E+03
4782	1.88E+03
4783	1.88E+03
4784	1.88E+03
4785	1.88E+03
4786	1.88E+03
4787	1.88E+03
4788	1.88E+03
4789	1.88E+03
4790	1.88E+03
4791	1.88E+03
4792	1.88E+03
4793	1.88E+03
4794	1.88E+03
4795	1.88E+03
4796	1.88E+03
4797	1.88E+03
4798	1.88E+03
4799	1.88E+03
4800	1.87E+03
4801	1.87E+03
4802	1.87E+03
4803	1.87E+03
4804	1.87E+03
4805	1.87E+03
4806	1.87E+03
4807	1.87E+03
4808	1.87E+03
4809	1.87E+03
4810	1.87E+03
4811	1.87E+03
4812	1.87E+03
4813	1.87E+03
4814	1.87E+03
4815	1.87E+03
4816	1.87E+03
4817	1.87E+03
4818	1.87E+03
4819	1.87E+03
4820	1.87E+03
4821	1.87E+03
4822	1.87E+03
4823	1.87E+03
4824	1.87E+03
4825	1.87E+03
4826	1.86E+03
4827	1.86E+03
4828	1.86E+03
4829	1.86E+03
4830	1.86E+03
4831	1.86E+03
4832	1.86E+03
4833	1.86E+03
4834	1.86E+03
4835	1.86E+03
4836	1.86E+03
4837	1.86E+03
4838	1.86E+03
4839	1.86E+03
4840	1.86E+03
4841	1.86E+03
4842	1.86E+03
4843	1.86E+03
4844	1.86E+03
4845	1.86E+03
4846	1.86E+03
4847	1.86E+03
4848	1.86E+03
4849	1.86E+03
4850	1.86E+03
4851	1.86E+03
4852	1.85E+03
4853	1.85E+03
4854	1.85E+03
4855	1.85E+03
4856	1.85E+03
4857	1.85E+03
4858	1.85E+03
4859	1.85E+03
4860	1.85E+03
4861	1.85E+03
4862	1.85E+03
4863	1.85E+03
4864	1.85E+03
4865	1.85E+03
4866	1.85E+03
4867	1.85E+03
4868	1.85E+03
4869	1.85E+03
4870	1.85E+03
4871	1.85E+03
4872	1.85E+03
4873	1.85E+03
4874	1.85E+03
4875	1.85E+03
4876	1.85E+03
4877	1.84E+03
4878	1.84E+03
4879	1.84E+03
4880	1.84E+03
4881	1.84E+03
4882	1.84E+03
4883	1.84E+03
4884	1.84E+03
4885	1.84E+03
4886	1.84E+03
4887	1.84E+03
4888	1.84E+03
4889	1.84E+03
4890	1.84E+03
4891	1.84E+03
4892	1.84E+03
4893	1.84E+03
4894	1.84E+03
4895	1.84E+03
4896	1.84E+03
4897	1.84E+03
4898	1.84E+03
4899	1.84E+03
4900	1.84E+03
4901	1.84E+03
4902	1.84E+03
4903	1.83E+03
4904	1.83E+03
4905	1.83E+03
4906	1.83E+03
4907	1.83E+03
4908	1.83E+03
4909	1.83E+03
4910	1.83E+03
4911	1.83E+03
4912	1.83E+03
4913	1.83E+03
4914	1.83E+03
4915	1.83E+03
4916	1.83E+03
4917	1.83E+03
4918	1.83E+03
4919	1.83E+03
4920	1.83E+03
4921	1.83E+03
4922	1.83E+03
4923	1.83E+03
4924	1.83E+03
4925	1.83E+03
4926	1.83E+03
4927	1.83E+03
4928	1.83E+03
4929	1.82E+03
4930	1.82E+03
4931	1.82E+03
4932	1.82E+03
4933	1.82E+03
4934	1.82E+03
4935	1.82E+03
4936	1.82E+03
4937	1.82E+03
4938	1.82E+03
4939	1.82E+03
4940	1.82E+03
4941	1.82E+03
4942	1.82E+03
4943	1.82E+03
4944	1.82E+03
4945	1.82E+03
4946	1.82E+03
4947	1.82E+03
4948	1.82E+03
4949	1.82E+03
4950	1.82E+03
4951	1.82E+03
4952	1.82E+03
4953	1.82E+03
4954	1.82E+03
4955	1.82E+03
4956	1.81E+03
4957	1.81E+03
4958	1.81E+03
4959	1.81E+03
4960	1.81E+03
4961	1.81E+03
4962	1.81E+03
4963	1.81E+03
4964	1.81E+03
4965	1.81E+03
4966	1.81E+03
4967	1.81E+03
4968	1.81E+03
4969	1.81E+03
4970	1.81E+03
4971	1.81E+03
4972	1.81E+03
4973	1.81E+03
4974	1.81E+03
4975	1.81E+03
4976	1.81E+03
4977	1.81E+03
4978	1.81E+03
4979	1.81E+03
4980	1.81E+03
4981	1.81E+03
4982	1.81E+03
4983	1.80E+03
4984	1.80E+03
4985	1.80E+03
4986	1.80E+03
4987	1.80E+03
4988	1.80E+03
4989	1.80E+03
4990	1.80E+03
4991	1.80E+03
4992	1.80E+03
4993	1.80E+03
4994	1.80E+03
4995	1.80E+03
4996	1.80E+03
4997	1.80E+03
4998	1.80E+03
4999	1.80E+03
5000	1.80E+03
5001	1.80E+03
5002	1.80E+03
5003	1.80E+03
5004	1.80E+03
5005	1.80E+03
5006	1.80E+03
5007	1.80E+03
5008	1.80E+03
5009	1.79E+03
5010	1.79E+03
5011	1.79E+03
5012	1.79E+03
5013	1.79E+03
5014	1.79E+03
5015	1.79E+03
5016	1.79E+03
5017	1.79E+03
5018	1.79E+03
5019	1.79E+03
5020	1.79E+03
5021	1.79E+03
5022	1.79E+03
5023	1.79E+03
5024	1.79E+03
5025	1.79E+03
5026	1.79E+03
5027	1.79E+03
5028	1.79E+03
5029	1.79E+03
5030	1.79E+03
5031	1.79E+03
5032	1.79E+03
5033	1.79E+03
5034	1.79E+03
5035	1.79E+03
5036	1.78E+03
5037	1.78E+03
5038	1.78E+03
5039	1.78E+03
5040	1.78E+03
5041	1.78E+03
5042	1.78E+03
5043	1.78E+03
5044	1.78E+03
5045	1.78E+03
5046	1.78E+03
5047	1.78E+03
5048	1.78E+03
5049	1.78E+03
5050	1.78E+03
5051	1.78E+03
5052	1.78E+03
5053	1.78E+03
5054	1.78E+03
5055	1.78E+03
5056	1.78E+03
5057	1.78E+03
5058	1.78E+03
5059	1.78E+03
5060	1.78E+03
5061	1.78E+03
5062	1.77E+03
5063	1.77E+03
5064	1.77E+03
5065	1.77E+03
5066	1.77E+03
5067	1.77E+03
5068	1.77E+03
5069	1.77E+03
5070	1.77E+03
5071	1.77E+03
5072	1.77E+03
5073	1.77E+03
5074	1.77E+03
5075	1.77E+03
5076	1.77E+03
5077	1.77E+03
5078	1.77E+03
5079	1.77E+03
5080	1.77E+03
5081	1.77E+03
5082	1.77E+03
5083	1.77E+03
5084	1.77E+03
5085	1.77E+03
5086	1.77E+03
5087	1.77E+03
5088	1.76E+03
5089	1.76E+03
5090	1.76E+03
5091	1.76E+03
5092	1.76E+03
5093	1.76E+03
5094	1.76E+03
5095	1.76E+03
5096	1.76E+03
5097	1.76E+03
5098	1.76E+03
5099	1.76E+03
5100	1.76E+03
5101	1.76E+03
5102	1.76E+03
5103	1.76E+03
5104	1.76E+03
5105	1.76E+03
5106	1.76E+03
5107	1.76E+03
5108	1.76E+03
5109	1.76E+03
5110	1.76E+03
5111	1.76E+03
5112	1.76E+03
5113	1.76E+03
5114	1.76E+03
5115	1.75E+03
5116	1.75E+03
5117	1.75E+03
5118	1.75E+03
5119	1.75E+03
5120	1.75E+03
5121	1.75E+03
5122	1.75E+03
5123	1.75E+03
5124	1.75E+03
5125	1.75E+03
5126	1.75E+03
5127	1.75E+03
5128	1.75E+03
5129	1.75E+03
5130	1.75E+03
5131	1.75E+03
5132	1.75E+03
5133	1.75E+03
5134	1.75E+03
5135	1.75E+03
5136	1.75E+03
5137	1.75E+03
5138	1.75E+03
5139	1.75E+03
5140	1.75E+03
5141	1.75E+03
5142	1.74E+03
5143	1.74E+03
5144	1.74E+03
5145	1.74E+03
5146	1.74E+03
5147	1.74E+03
5148	1.74E+03
5149	1.74E+03
5150	1.74E+03
5151	1.74E+03
5152	1.74E+03
5153	1.74E+03
5154	1.74E+03
5155	1.74E+03
5156	1.74E+03
5157	1.74E+03
5158	1.74E+03
5159	1.74E+03
5160	1.74E+03
5161	1.74E+03
5162	1.74E+03
5163	1.74E+03
5164	1.74E+03
5165	1.74E+03
5166	1.74E+03
5167	1.74E+03
5168	1.74E+03
5169	1.74E+03
5170	1.74E+03
5171	1.73E+03
5172	1.73E+03
5173	1.73E+03
5174	1.73E+03
5175	1.73E+03
5176	1.73E+03
5177	1.73E+03
5178	1.73E+03
5179	1.73E+03
5180	1.73E+03
5181	1.73E+03
5182	1.73E+03
5183	1.73E+03
5184	1.73E+03
5185	1.73E+03
5186	1.73E+03
5187	1.73E+03
5188	1.73E+03
5189	1.73E+03
5190	1.73E+03
5191	1.73E+03
5192	1.73E+03
5193	1.73E+03
5194	1.73E+03
5195	1.73E+03
5196	1.73E+03
5197	1.73E+03
5198	1.72E+03
5199	1.72E+03
5200	1.72E+03
5201	1.72E+03
5202	1.72E+03
5203	1.72E+03
5204	1.72E+03
5205	1.72E+03
5206	1.72E+03
5207	1.72E+03
5208	1.72E+03
5209	1.72E+03
5210	1.72E+03
5211	1.72E+03
5212	1.72E+03
5213	1.72E+03
5214	1.72E+03
5215	1.72E+03
5216	1.72E+03
5217	1.72E+03
5218	1.72E+03
5219	1.72E+03
5220	1.72E+03
5221	1.72E+03
5222	1.72E+03
5223	1.72E+03
5224	1.71E+03
5225	1.71E+03
5226	1.71E+03
5227	1.71E+03
5228	1.71E+03
5229	1.71E+03
5230	1.71E+03
5231	1.71E+03
5232	1.71E+03
5233	1.71E+03
5234	1.71E+03
5235	1.71E+03
5236	1.71E+03
5237	1.71E+03
5238	1.71E+03
5239	1.71E+03
5240	1.71E+03
5241	1.71E+03
5242	1.71E+03
5243	1.71E+03
5244	1.71E+03
5245	1.71E+03
5246	1.71E+03
5247	1.71E+03
5248	1.71E+03
5249	1.71E+03
5250	1.71E+03
5251	1.71E+03
5252	1.70E+03
5253	1.70E+03
5254	1.70E+03
5255	1.70E+03
5256	1.70E+03
5257	1.70E+03
5258	1.70E+03
5259	1.70E+03
5260	1.70E+03
5261	1.70E+03
5262	1.70E+03
5263	1.70E+03
5264	1.70E+03
5265	1.70E+03
5266	1.70E+03
5267	1.70E+03
5268	1.70E+03
5269	1.70E+03
5270	1.70E+03
5271	1.70E+03
5272	1.70E+03
5273	1.70E+03
5274	1.70E+03
5275	1.70E+03
5276	1.70E+03
5277	1.70E+03
5278	1.70E+03
5279	1.70E+03
5280	1.69E+03
5281	1.69E+03
5282	1.69E+03
5283	1.69E+03
5284	1.69E+03
5285	1.69E+03
5286	1.69E+03
5287	1.69E+03
5288	1.69E+03
5289	1.69E+03
5290	1.69E+03
5291	1.69E+03
5292	1.69E+03
5293	1.69E+03
5294	1.69E+03
5295	1.69E+03
5296	1.69E+03
5297	1.69E+03
5298	1.69E+03
5299	1.69E+03
5300	1.69E+03
5301	1.69E+03
5302	1.69E+03
5303	1.69E+03
5304	1.69E+03
5305	1.69E+03
5306	1.69E+03
5307	1.69E+03
5308	1.68E+03
5309	1.68E+03
5310	1.68E+03
5311	1.68E+03
5312	1.68E+03
5313	1.68E+03
5314	1.68E+03
5315	1.68E+03
5316	1.68E+03
5317	1.68E+03
5318	1.68E+03
5319	1.68E+03
5320	1.68E+03
5321	1.68E+03
5322	1.68E+03
5323	1.68E+03
5324	1.68E+03
5325	1.68E+03
5326	1.68E+03
5327	1.68E+03
5328	1.68E+03
5329	1.68E+03
5330	1.68E+03
5331	1.68E+03
5332	1.68E+03
5333	1.68E+03
5334	1.68E+03
5335	1.68E+03
5336	1.67E+03
5337	1.67E+03
5338	1.67E+03
5339	1.67E+03
5340	1.67E+03
5341	1.67E+03
5342	1.67E+03
5343	1.67E+03
5344	1.67E+03
5345	1.67E+03
5346	1.67E+03
5347	1.67E+03
5348	1.67E+03
5349	1.67E+03
5350	1.67E+03
5351	1.67E+03
5352	1.67E+03
5353	1.67E+03
5354	1.67E+03
5355	1.67E+03
5356	1.67E+03
5357	1.67E+03
5358	1.67E+03
5359	1.67E+03
5360	1.67E+03
5361	1.67E+03
5362	1.67E+03
5363	1.66E+03
5364	1.66E+03
5365	1.66E+03
5366	1.66E+03
5367	1.66E+03
5368	1.66E+03
5369	1.66E+03
5370	1.66E+03
5371	1.66E+03
5372	1.66E+03
5373	1.66E+03
5374	1.66E+03
5375	1.66E+03
5376	1.66E+03
5377	1.66E+03
5378	1.66E+03
5379	1.66E+03
5380	1.66E+03
5381	1.66E+03
5382	1.66E+03
5383	1.66E+03
5384	1.66E+03
5385	1.66E+03
5386	1.66E+03
5387	1.66E+03
5388	1.66E+03
5389	1.66E+03
5390	1.66E+03
5391	1.65E+03
5392	1.65E+03
5393	1.65E+03
5394	1.65E+03
5395	1.65E+03
5396	1.65E+03
5397	1.65E+03
5398	1.65E+03
5399	1.65E+03
5400	1.65E+03
5401	1.65E+03
5402	1.65E+03
5403	1.65E+03
5404	1.65E+03
5405	1.65E+03
5406	1.65E+03
5407	1.65E+03
5408	1.65E+03
5409	1.65E+03
5410	1.65E+03
5411	1.65E+03
5412	1.65E+03
5413	1.65E+03
5414	1.65E+03
5415	1.65E+03
5416	1.65E+03
5417	1.65E+03
5418	1.65E+03
5419	1.65E+03
5420	1.64E+03
5421	1.64E+03
5422	1.64E+03
5423	1.64E+03
5424	1.64E+03
5425	1.64E+03
5426	1.64E+03
5427	1.64E+03
5428	1.64E+03
5429	1.64E+03
5430	1.64E+03
5431	1.64E+03
5432	1.64E+03
5433	1.64E+03
5434	1.64E+03
5435	1.64E+03
5436	1.64E+03
5437	1.64E+03
5438	1.64E+03
5439	1.64E+03
5440	1.64E+03
5441	1.64E+03
5442	1.64E+03
5443	1.64E+03
5444	1.64E+03
5445	1.64E+03
5446	1.64E+03
5447	1.64E+03
5448	1.63E+03
5449	1.63E+03
5450	1.63E+03
5451	1.63E+03
5452	1.63E+03
5453	1.63E+03
5454	1.63E+03
5455	1.63E+03
5456	1.63E+03
5457	1.63E+03
5458	1.63E+03
5459	1.63E+03
5460	1.63E+03
5461	1.63E+03
5462	1.63E+03
5463	1.63E+03
5464	1.63E+03
5465	1.63E+03
5466	1.63E+03
5467	1.63E+03
5468	1.63E+03
5469	1.63E+03
5470	1.63E+03
5471	1.63E+03
5472	1.63E+03
5473	1.63E+03
5474	1.63E+03
5475	1.63E+03
5476	1.62E+03
5477	1.62E+03
5478	1.62E+03
5479	1.62E+03
5480	1.62E+03
5481	1.62E+03
5482	1.62E+03
5483	1.62E+03
5484	1.62E+03
5485	1.62E+03
5486	1.62E+03
5487	1.62E+03
5488	1.62E+03
5489	1.62E+03
5490	1.62E+03
5491	1.62E+03
5492	1.62E+03
5493	1.62E+03
5494	1.62E+03
5495	1.62E+03
5496	1.62E+03
5497	1.62E+03
5498	1.62E+03
5499	1.62E+03
5500	1.62E+03
5501	1.62E+03
5502	1.62E+03
5503	1.62E+03
5504	1.62E+03
5505	1.61E+03
5506	1.61E+03
5507	1.61E+03
5508	1.61E+03
5509	1.61E+03
5510	1.61E+03
5511	1.61E+03
5512	1.61E+03
5513	1.61E+03
5514	1.61E+03
5515	1.61E+03
5516	1.61E+03
5517	1.61E+03
5518	1.61E+03
5519	1.61E+03
5520	1.61E+03
5521	1.61E+03
5522	1.61E+03
5523	1.61E+03
5524	1.61E+03
5525	1.61E+03
5526	1.61E+03
5527	1.61E+03
5528	1.61E+03
5529	1.61E+03
5530	1.61E+03
5531	1.61E+03
5532	1.61E+03
5533	1.61E+03
5534	1.61E+03
5535	1.60E+03
5536	1.60E+03
5537	1.60E+03
5538	1.60E+03
5539	1.60E+03
5540	1.60E+03
5541	1.60E+03
5542	1.60E+03
5543	1.60E+03
5544	1.60E+03
5545	1.60E+03
5546	1.60E+03
5547	1.60E+03
5548	1.60E+03
5549	1.60E+03
5550	1.60E+03
5551	1.60E+03
5552	1.60E+03
5553	1.60E+03
5554	1.60E+03
5555	1.60E+03
5556	1.60E+03
5557	1.60E+03
5558	1.60E+03
5559	1.60E+03
5560	1.60E+03
5561	1.60E+03
5562	1.60E+03
5563	1.60E+03
5564	1.60E+03
5565	1.60E+03
5566	1.60E+03
5567	1.60E+03
5568	1.59E+03
5569	1.59E+03
5570	1.59E+03
5571	1.59E+03
5572	1.59E+03
5573	1.59E+03
5574	1.59E+03
5575	1.59E+03
5576	1.59E+03
5577	1.59E+03
5578	1.59E+03
5579	1.59E+03
5580	1.59E+03
5581	1.59E+03
5582	1.59E+03
5583	1.59E+03
5584	1.59E+03
5585	1.59E+03
5586	1.59E+03
5587	1.59E+03
5588	1.59E+03
5589	1.59E+03
5590	1.59E+03
5591	1.59E+03
5592	1.59E+03
5593	1.59E+03
5594	1.59E+03
5595	1.59E+03
5596	1.59E+03
5597	1.59E+03
5598	1.59E+03
5599	1.58E+03
5600	1.58E+03
5601	1.58E+03
5602	1.58E+03
5603	1.58E+03
5604	1.58E+03
5605	1.58E+03
5606	1.58E+03
5607	1.58E+03
5608	1.58E+03
5609	1.58E+03
5610	1.58E+03
5611	1.58E+03
5612	1.58E+03
5613	1.58E+03
5614	1.58E+03
5615	1.58E+03
5616	1.58E+03
5617	1.58E+03
5618	1.58E+03
5619	1.58E+03
5620	1.58E+03
5621	1.58E+03
5622	1.58E+03
5623	1.58E+03
5624	1.58E+03
5625	1.58E+03
5626	1.58E+03
5627	1.58E+03
5628	1.58E+03
5629	1.58E+03
5630	1.58E+03
5631	1.57E+03
5632	1.57E+03
5633	1.57E+03
5634	1.57E+03
5635	1.57E+03
5636	1.57E+03
5637	1.57E+03
5638	1.57E+03
5639	1.57E+03
5640	1.57E+03
5641	1.57E+03
5642	1.57E+03
5643	1.57E+03
5644	1.57E+03
5645	1.57E+03
5646	1.57E+03
5647	1.57E+03
5648	1.57E+03
5649	1.57E+03
5650	1.57E+03
5651	1.57E+03
5652	1.57E+03
5653	1.57E+03
5654	1.57E+03
5655	1.57E+03
5656	1.57E+03
5657	1.57E+03
5658	1.57E+03
5659	1.57E+03
5660	1.57E+03
5661	1.57E+03
5662	1.57E+03
5663	1.57E+03
5664	1.56E+03
5665	1.56E+03
5666	1.56E+03
5667	1.56E+03
5668	1.56E+03
5669	1.56E+03
5670	1.56E+03
5671	1.56E+03
5672	1.56E+03
5673	1.56E+03
5674	1.56E+03
5675	1.56E+03
5676	1.56E+03
5677	1.56E+03
5678	1.56E+03
5679	1.56E+03
5680	1.56E+03
5681	1.56E+03
5682	1.56E+03
5683	1.56E+03
5684	1.56E+03
5685	1.56E+03
5686	1.56E+03
5687	1.56E+03
5688	1.56E+03
5689	1.56E+03
5690	1.56E+03
5691	1.56E+03
5692	1.56E+03
5693	1.56E+03
5694	1.56E+03
5695	1.55E+03
5696	1.55E+03
5697	1.55E+03
5698	1.55E+03
5699	1.55E+03
5700	1.55E+03
5701	1.55E+03
5702	1.55E+03
5703	1.55E+03
5704	1.55E+03
5705	1.55E+03
5706	1.55E+03
5707	1.55E+03
5708	1.55E+03
5709	1.55E+03
5710	1.55E+03
5711	1.55E+03
5712	1.55E+03
5713	1.55E+03
5714	1.55E+03
5715	1.55E+03
5716	1.55E+03
5717	1.55E+03
5718	1.55E+03
5719	1.55E+03
5720	1.55E+03
5721	1.55E+03
5722	1.55E+03
5723	1.55E+03
5724	1.55E+03
5725	1.55E+03
5726	1.54E+03
5727	1.54E+03
5728	1.54E+03
5729	1.54E+03
5730	1.54E+03
5731	1.54E+03
5732	1.54E+03
5733	1.54E+03
5734	1.54E+03
5735	1.54E+03
5736	1.54E+03
5737	1.54E+03
5738	1.54E+03
5739	1.54E+03
5740	1.54E+03
5741	1.54E+03
5742	1.54E+03
5743	1.54E+03
5744	1.54E+03
5745	1.54E+03
5746	1.54E+03
5747	1.54E+03
5748	1.54E+03
5749	1.54E+03
5750	1.54E+03
5751	1.54E+03
5752	1.54E+03
5753	1.54E+03
5754	1.54E+03
5755	1.54E+03
5756	1.54E+03
5757	1.54E+03
5758	1.53E+03
5759	1.53E+03
5760	1.53E+03
5761	1.53E+03
5762	1.53E+03
5763	1.53E+03
5764	1.53E+03
5765	1.53E+03
5766	1.53E+03
5767	1.53E+03
5768	1.53E+03
5769	1.53E+03
5770	1.53E+03
5771	1.53E+03
5772	1.53E+03
5773	1.53E+03
5774	1.53E+03
5775	1.53E+03
5776	1.53E+03
5777	1.53E+03
5778	1.53E+03
5779	1.53E+03
5780	1.53E+03
5781	1.53E+03
5782	1.53E+03
5783	1.53E+03
5784	1.53E+03
5785	1.53E+03
5786	1.53E+03
5787	1.53E+03
5788	1.53E+03
5789	1.53E+03
5790	1.52E+03
5791	1.52E+03
5792	1.52E+03
5793	1.52E+03
5794	1.52E+03
5795	1.52E+03
5796	1.52E+03
5797	1.52E+03
5798	1.52E+03
5799	1.52E+03
5800	1.52E+03
5801	1.52E+03
5802	1.52E+03
5803	1.52E+03
5804	1.52E+03
5805	1.52E+03
5806	1.52E+03
5807	1.52E+03
5808	1.52E+03
5809	1.52E+03
5810	1.52E+03
5811	1.52E+03
5812	1.52E+03
5813	1.52E+03
5814	1.52E+03
5815	1.52E+03
5816	1.52E+03
5817	1.52E+03
5818	1.52E+03
5819	1.52E+03
5820	1.52E+03
5821	1.52E+03
5822	1.51E+03
5823	1.51E+03
5824	1.51E+03
5825	1.51E+03
5826	1.51E+03
5827	1.51E+03
5828	1.51E+03
5829	1.51E+03
5830	1.51E+03
5831	1.51E+03
5832	1.51E+03
5833	1.51E+03
5834	1.51E+03
5835	1.51E+03
5836	1.51E+03
5837	1.51E+03
5838	1.51E+03
5839	1.51E+03
5840	1.51E+03
5841	1.51E+03
5842	1.51E+03
5843	1.51E+03
5844	1.51E+03
5845	1.51E+03
5846	1.51E+03
5847	1.51E+03
5848	1.51E+03
5849	1.51E+03
5850	1.51E+03
5851	1.51E+03
5852	1.51E+03
5853	1.51E+03
5854	1.51E+03
5855	1.50E+03
5856	1.50E+03
5857	1.50E+03
5858	1.50E+03
5859	1.50E+03
5860	1.50E+03
5861	1.50E+03
5862	1.50E+03
5863	1.50E+03
5864	1.50E+03
5865	1.50E+03
5866	1.50E+03
5867	1.50E+03
5868	1.50E+03
5869	1.50E+03
5870	1.50E+03
5871	1.50E+03
5872	1.50E+03
5873	1.50E+03
5874	1.50E+03
5875	1.50E+03
5876	1.50E+03
5877	1.50E+03
5878	1.50E+03
5879	1.50E+03
5880	1.50E+03
5881	1.50E+03
5882	1.50E+03
5883	1.50E+03
5884	1.50E+03
5885	1.50E+03
5886	1.50E+03
5887	1.50E+03
5888	1.50E+03
5889	1.49E+03
5890	1.49E+03
5891	1.49E+03
5892	1.49E+03
5893	1.49E+03
5894	1.49E+03
5895	1.49E+03
5896	1.49E+03
5897	1.49E+03
5898	1.49E+03
5899	1.49E+03
5900	1.49E+03
5901	1.49E+03
5902	1.49E+03
5903	1.49E+03
5904	1.49E+03
5905	1.49E+03
5906	1.49E+03
5907	1.49E+03
5908	1.49E+03
5909	1.49E+03
5910	1.49E+03
5911	1.49E+03
5912	1.49E+03
5913	1.49E+03
5914	1.49E+03
5915	1.49E+03
5916	1.49E+03
5917	1.49E+03
5918	1.49E+03
5919	1.49E+03
5920	1.49E+03
5921	1.49E+03
5922	1.49E+03
5923	1.49E+03
5924	1.49E+03
5925	1.48E+03
5926	1.48E+03
5927	1.48E+03
5928	1.48E+03
5929	1.48E+03
5930	1.48E+03
5931	1.48E+03
5932	1.48E+03
5933	1.48E+03
5934	1.48E+03
5935	1.48E+03
5936	1.48E+03
5937	1.48E+03
5938	1.48E+03
5939	1.48E+03
5940	1.48E+03
5941	1.48E+03
5942	1.48E+03
5943	1.48E+03
5944	1.48E+03
5945	1.48E+03
5946	1.48E+03
5947	1.48E+03
5948	1.48E+03
5949	1.48E+03
5950	1.48E+03
5951	1.48E+03
5952	1.48E+03
5953	1.48E+03
5954	1.48E+03
5955	1.48E+03
5956	1.48E+03
5957	1.48E+03
5958	1.48E+03
5959	1.48E+03
5960	1.48E+03
5961	1.48E+03
5962	1.48E+03
5963	1.47E+03
5964	1.47E+03
5965	1.47E+03
5966	1.47E+03
5967	1.47E+03
5968	1.47E+03
5969	1.47E+03
5970	1.47E+03
5971	1.47E+03
5972	1.47E+03
5973	1.47E+03
5974	1.47E+03
5975	1.47E+03
5976	1.47E+03
5977	1.47E+03
5978	1.47E+03
5979	1.47E+03
5980	1.47E+03
5981	1.47E+03
5982	1.47E+03
5983	1.47E+03
5984	1.47E+03
5985	1.47E+03
5986	1.47E+03
5987	1.47E+03
5988	1.47E+03
5989	1.47E+03
5990	1.47E+03
5991	1.47E+03
5992	1.47E+03
5993	1.47E+03
5994	1.47E+03
5995	1.47E+03
5996	1.47E+03
5997	1.47E+03
5998	1.47E+03
5999	1.47E+03
6000	1.47E+03
6001	1.46E+03
6002	1.46E+03
6003	1.46E+03
6004	1.46E+03
6005	1.46E+03
6006	1.46E+03
6007	1.46E+03
6008	1.46E+03
6009	1.46E+03
6010	1.46E+03
6011	1.46E+03
6012	1.46E+03
6013	1.46E+03
6014	1.46E+03
6015	1.46E+03
6016	1.46E+03
6017	1.46E+03
6018	1.46E+03
6019	1.46E+03
6020	1.46E+03
6021	1.46E+03
6022	1.46E+03
6023	1.46E+03
6024	1.46E+03
6025	1.46E+03
6026	1.46E+03
6027	1.46E+03
6028	1.46E+03
6029	1.46E+03
6030	1.46E+03
6031	1.46E+03
6032	1.46E+03
6033	1.46E+03
6034	1.46E+03
6035	1.46E+03
6036	1.46E+03
6037	1.46E+03
6038	1.46E+03
6039	1.45E+03
6040	1.45E+03
6041	1.45E+03
6042	1.45E+03
6043	1.45E+03
6044	1.45E+03
6045	1.45E+03
6046	1.45E+03
6047	1.45E+03
6048	1.45E+03
6049	1.45E+03
6050	1.45E+03
6051	1.45E+03
6052	1.45E+03
6053	1.45E+03
6054	1.45E+03
6055	1.45E+03
6056	1.45E+03
6057	1.45E+03
6058	1.45E+03
6059	1.45E+03
6060	1.45E+03
6061	1.45E+03
6062	1.45E+03
6063	1.45E+03
6064	1.45E+03
6065	1.45E+03
6066	1.45E+03
6067	1.45E+03
6068	1.45E+03
6069	1.45E+03
6070	1.45E+03
6071	1.45E+03
6072	1.45E+03
6073	1.45E+03
6074	1.45E+03
6075	1.45E+03
6076	1.45E+03
6077	1.45E+03
6078	1.44E+03
6079	1.44E+03
6080	1.44E+03
6081	1.44E+03
6082	1.44E+03
6083	1.44E+03
6084	1.44E+03
6085	1.44E+03
6086	1.44E+03
6087	1.44E+03
6088	1.44E+03
6089	1.44E+03
6090	1.44E+03
6091	1.44E+03
6092	1.44E+03
6093	1.44E+03
6094	1.44E+03
6095	1.44E+03
6096	1.44E+03
6097	1.44E+03
6098	1.44E+03
6099	1.44E+03
6100	1.44E+03
6101	1.44E+03
6102	1.44E+03
6103	1.44E+03
6104	1.44E+03
6105	1.44E+03
6106	1.44E+03
6107	1.44E+03
6108	1.44E+03
6109	1.44E+03
6110	1.44E+03
6111	1.44E+03
6112	1.44E+03
6113	1.44E+03
6114	1.44E+03
6115	1.44E+03
6116	1.44E+03
6117	1.43E+03
6118	1.43E+03
6119	1.43E+03
6120	1.43E+03
6121	1.43E+03
6122	1.43E+03
6123	1.43E+03
6124	1.43E+03
6125	1.43E+03
6126	1.43E+03
6127	1.43E+03
6128	1.43E+03
6129	1.43E+03
6130	1.43E+03
6131	1.43E+03
6132	1.43E+03
6133	1.43E+03
6134	1.43E+03
6135	1.43E+03
6136	1.43E+03
6137	1.43E+03
6138	1.43E+03
6139	1.43E+03
6140	1.43E+03
6141	1.43E+03
6142	1.43E+03
6143	1.43E+03
6144	1.43E+03
6145	1.43E+03
6146	1.43E+03
6147	1.43E+03
6148	1.43E+03
6149	1.43E+03
6150	1.43E+03
6151	1.43E+03
6152	1.43E+03
6153	1.43E+03
6154	1.43E+03
6155	1.43E+03
6156	1.43E+03
6157	1.42E+03
6158	1.42E+03
6159	1.42E+03
6160	1.42E+03
6161	1.42E+03
6162	1.42E+03
6163	1.42E+03
6164	1.42E+03
6165	1.42E+03
6166	1.42E+03
6167	1.42E+03
6168	1.42E+03
6169	1.42E+03
6170	1.42E+03
6171	1.42E+03
6172	1.42E+03
6173	1.42E+03
6174	1.42E+03
6175	1.42E+03
6176	1.42E+03
6177	1.42E+03
6178	1.42E+03
6179	1.42E+03
6180	1.42E+03
6181	1.42E+03
6182	1.42E+03
6183	1.42E+03
6184	1.42E+03
6185	1.42E+03
6186	1.42E+03
6187	1.42E+03
6188	1.42E+03
6189	1.42E+03
6190	1.42E+03
6191	1.42E+03
6192	1.42E+03
6193	1.42E+03
6194	1.42E+03
6195	1.42E+03
6196	1.42E+03
6197	1.42E+03
6198	1.42E+03
6199	1.42E+03
6200	1.42E+03
6201	1.41E+03
6202	1.41E+03
6203	1.41E+03
6204	1.41E+03
6205	1.41E+03
6206	1.41E+03
6207	1.41E+03
6208	1.41E+03
6209	1.41E+03
6210	1.41E+03
6211	1.41E+03
6212	1.41E+03
6213	1.41E+03
6214	1.41E+03
6215	1.41E+03
6216	1.41E+03
6217	1.41E+03
6218	1.41E+03
6219	1.41E+03
6220	1.41E+03
6221	1.41E+03
6222	1.41E+03
6223	1.41E+03
6224	1.41E+03
6225	1.41E+03
6226	1.41E+03
6227	1.41E+03
6228	1.41E+03
6229	1.41E+03
6230	1.41E+03
6231	1.41E+03
6232	1.41E+03
6233	1.41E+03
6234	1.41E+03
6235	1.41E+03
6236	1.41E+03
6237	1.41E+03
6238	1.41E+03
6239	1.41E+03
6240	1.41E+03
6241	1.40E+03
6242	1.40E+03
6243	1.40E+03
6244	1.40E+03
6245	1.40E+03
6246	1.40E+03
6247	1.40E+03
6248	1.40E+03
6249	1.40E+03
6250	1.40E+03
6251	1.40E+03
6252	1.40E+03
6253	1.40E+03
6254	1.40E+03
6255	1.40E+03
6256	1.40E+03
6257	1.40E+03
6258	1.40E+03
6259	1.40E+03
6260	1.40E+03
6261	1.40E+03
6262	1.40E+03
6263	1.40E+03
6264	1.40E+03
6265	1.40E+03
6266	1.40E+03
6267	1.40E+03
6268	1.40E+03
6269	1.40E+03
6270	1.40E+03
6271	1.40E+03
6272	1.40E+03
6273	1.40E+03
6274	1.40E+03
6275	1.40E+03
6276	1.40E+03
6277	1.40E+03
6278	1.40E+03
6279	1.40E+03
6280	1.39E+03
6281	1.39E+03
6282	1.39E+03
6283	1.39E+03
6284	1.39E+03
6285	1.39E+03
6286	1.39E+03
6287	1.39E+03
6288	1.39E+03
6289	1.39E+03
6290	1.39E+03
6291	1.39E+03
6292	1.39E+03
6293	1.39E+03
6294	1.39E+03
6295	1.39E+03
6296	1.39E+03
6297	1.39E+03
6298	1.39E+03
6299	1.39E+03
6300	1.39E+03
6301	1.39E+03
6302	1.39E+03
6303	1.39E+03
6304	1.39E+03
6305	1.39E+03
6306	1.39E+03
6307	1.39E+03
6308	1.39E+03
6309	1.39E+03
6310	1.39E+03
6311	1.39E+03
6312	1.39E+03
6313	1.39E+03
6314	1.39E+03
6315	1.39E+03
6316	1.39E+03
6317	1.39E+03
6318	1.39E+03
6319	1.39E+03
6320	1.38E+03
6321	1.38E+03
6322	1.38E+03
6323	1.38E+03
6324	1.38E+03
6325	1.38E+03
6326	1.38E+03
6327	1.38E+03
6328	1.38E+03
6329	1.38E+03
6330	1.38E+03
6331	1.38E+03
6332	1.38E+03
6333	1.38E+03
6334	1.38E+03
6335	1.38E+03
6336	1.38E+03
6337	1.38E+03
6338	1.38E+03
6339	1.38E+03
6340	1.38E+03
6341	1.38E+03
6342	1.38E+03
6343	1.38E+03
6344	1.38E+03
6345	1.38E+03
6346	1.38E+03
6347	1.38E+03
6348	1.38E+03
6349	1.38E+03
6350	1.38E+03
6351	1.38E+03
6352	1.38E+03
6353	1.38E+03
6354	1.38E+03
6355	1.38E+03
6356	1.38E+03
6357	1.38E+03
6358	1.38E+03
6359	1.38E+03
6360	1.37E+03
6361	1.37E+03
6362	1.37E+03
6363	1.37E+03
6364	1.37E+03
6365	1.37E+03
6366	1.37E+03
6367	1.37E+03
6368	1.37E+03
6369	1.37E+03
6370	1.37E+03
6371	1.37E+03
6372	1.37E+03
6373	1.37E+03
6374	1.37E+03
6375	1.37E+03
6376	1.37E+03
6377	1.37E+03
6378	1.37E+03
6379	1.37E+03
6380	1.37E+03
6381	1.37E+03
6382	1.37E+03
6383	1.37E+03
6384	1.37E+03
6385	1.37E+03
6386	1.37E+03
6387	1.37E+03
6388	1.37E+03
6389	1.37E+03
6390	1.37E+03
6391	1.37E+03
6392	1.37E+03
6393	1.37E+03
6394	1.37E+03
6395	1.37E+03
6396	1.37E+03
6397	1.37E+03
6398	1.37E+03
6399	1.36E+03
6400	1.36E+03
6401	1.36E+03
6402	1.36E+03
6403	1.36E+03
6404	1.36E+03
6405	1.36E+03
6406	1.36E+03
6407	1.36E+03
6408	1.36E+03
6409	1.36E+03
6410	1.36E+03
6411	1.36E+03
6412	1.36E+03
6413	1.36E+03
6414	1.36E+03
6415	1.36E+03
6416	1.36E+03
6417	1.36E+03
6418	1.36E+03
6419	1.36E+03
6420	1.36E+03
6421	1.36E+03
6422	1.36E+03
6423	1.36E+03
6424	1.36E+03
6425	1.36E+03
6426	1.36E+03
6427	1.36E+03
6428	1.36E+03
6429	1.36E+03
6430	1.36E+03
6431	1.36E+03
6432	1.36E+03
6433	1.36E+03
6434	1.36E+03
6435	1.36E+03
6436	1.36E+03
6437	1.36E+03
6438	1.36E+03
6439	1.35E+03
6440	1.35E+03
6441	1.35E+03
6442	1.35E+03
6443	1.35E+03
6444	1.35E+03
6445	1.35E+03
6446	1.35E+03
6447	1.35E+03
6448	1.35E+03
6449	1.35E+03
6450	1.35E+03
6451	1.35E+03
6452	1.35E+03
6453	1.35E+03
6454	1.35E+03
6455	1.35E+03
6456	1.35E+03
6457	1.35E+03
6458	1.35E+03
6459	1.35E+03
6460	1.35E+03
6461	1.35E+03
6462	1.35E+03
6463	1.35E+03
6464	1.35E+03
6465	1.35E+03
6466	1.35E+03
6467	1.35E+03
6468	1.35E+03
6469	1.35E+03
6470	1.35E+03
6471	1.35E+03
6472	1.35E+03
6473	1.35E+03
6474	1.35E+03
6475	1.35E+03
6476	1.35E+03
6477	1.35E+03
6478	1.35E+03
6479	1.34E+03
6480	1.34E+03
6481	1.34E+03
6482	1.34E+03
6483	1.34E+03
6484	1.34E+03
6485	1.34E+03
6486	1.34E+03
6487	1.34E+03
6488	1.34E+03
6489	1.34E+03
6490	1.34E+03
6491	1.34E+03
6492	1.34E+03
6493	1.34E+03
6494	1.34E+03
6495	1.34E+03
6496	1.34E+03
6497	1.34E+03
6498	1.34E+03
6499	1.34E+03
6500	1.34E+03
6501	1.34E+03
6502	1.34E+03
6503	1.34E+03
6504	1.34E+03
6505	1.34E+03
6506	1.34E+03
6507	1.34E+03
6508	1.34E+03
6509	1.34E+03
6510	1.34E+03
6511	1.34E+03
6512	1.34E+03
6513	1.34E+03
6514	1.34E+03
6515	1.34E+03
6516	1.34E+03
6517	1.34E+03
6518	1.34E+03
6519	1.33E+03
6520	1.33E+03
6521	1.33E+03
6522	1.33E+03
6523	1.33E+03
6524	1.33E+03
6525	1.33E+03
6526	1.33E+03
6527	1.33E+03
6528	1.33E+03
6529	1.33E+03
6530	1.33E+03
6531	1.33E+03
6532	1.33E+03
6533	1.33E+03
6534	1.33E+03
6535	1.33E+03
6536	1.33E+03
6537	1.33E+03
6538	1.33E+03
6539	1.33E+03
6540	1.33E+03
6541	1.33E+03
6542	1.33E+03
6543	1.33E+03
6544	1.33E+03
6545	1.33E+03
6546	1.33E+03
6547	1.33E+03
6548	1.33E+03
6549	1.33E+03
6550	1.33E+03
6551	1.33E+03
6552	1.33E+03
6553	1.33E+03
6554	1.33E+03
6555	1.33E+03
6556	1.33E+03
6557	1.33E+03
6558	1.33E+03
6559	1.32E+03
6560	1.32E+03
6561	1.32E+03
6562	1.32E+03
6563	1.32E+03
6564	1.32E+03
6565	1.32E+03
6566	1.32E+03
6567	1.32E+03
6568	1.32E+03
6569	1.32E+03
6570	1.32E+03
6571	1.32E+03
6572	1.32E+03
6573	1.32E+03
6574	1.32E+03
6575	1.32E+03
6576	1.32E+03
6577	1.32E+03
6578	1.32E+03
6579	1.32E+03
6580	1.32E+03
6581	1.32E+03
6582	1.32E+03
6583	1.32E+03
6584	1.32E+03
6585	1.32E+03
6586	1.32E+03
6587	1.32E+03
6588	1.32E+03
6589	1.32E+03
6590	1.32E+03
6591	1.32E+03
6592	1.32E+03
6593	1.32E+03
6594	1.32E+03
6595	1.32E+03
6596	1.32E+03
6597	1.32E+03
6598	1.31E+03
6599	1.31E+03
6600	1.31E+03
6601	1.31E+03
6602	1.31E+03
6603	1.31E+03
6604	1.31E+03
6605	1.31E+03
6606	1.31E+03
6607	1.31E+03
6608	1.31E+03
6609	1.31E+03
6610	1.31E+03
6611	1.31E+03
6612	1.31E+03
6613	1.31E+03
6614	1.31E+03
6615	1.31E+03
6616	1.31E+03
6617	1.31E+03
6618	1.31E+03
6619	1.31E+03
6620	1.31E+03
6621	1.31E+03
6622	1.31E+03
6623	1.31E+03
6624	1.31E+03
6625	1.31E+03
6626	1.31E+03
6627	1.31E+03
6628	1.31E+03
6629	1.31E+03
6630	1.31E+03
6631	1.31E+03
6632	1.31E+03
6633	1.31E+03
6634	1.31E+03
6635	1.31E+03
6636	1.31E+03
6637	1.31E+03
6638	1.31E+03
6639	1.30E+03
6640	1.30E+03
6641	1.30E+03
6642	1.30E+03
6643	1.30E+03
6644	1.30E+03
6645	1.30E+03
6646	1.30E+03
6647	1.30E+03
6648	1.30E+03
6649	1.30E+03
6650	1.30E+03
6651	1.30E+03
6652	1.30E+03
6653	1.30E+03
6654	1.30E+03
6655	1.30E+03
6656	1.30E+03
6657	1.30E+03
6658	1.30E+03
6659	1.30E+03
6660	1.30E+03
6661	1.30E+03
6662	1.30E+03
6663	1.30E+03
6664	1.30E+03
6665	1.30E+03
6666	1.30E+03
6667	1.30E+03
6668	1.30E+03
6669	1.30E+03
6670	1.30E+03
6671	1.30E+03
6672	1.30E+03
6673	1.30E+03
6674	1.30E+03
6675	1.30E+03
6676	1.30E+03
6677	1.30E+03
6678	1.30E+03
6679	1.30E+03
6680	1.30E+03
6681	1.29E+03
6682	1.29E+03
6683	1.29E+03
6684	1.29E+03
6685	1.29E+03
6686	1.29E+03
6687	1.29E+03
6688	1.29E+03
6689	1.29E+03
6690	1.29E+03
6691	1.29E+03
6692	1.29E+03
6693	1.29E+03
6694	1.29E+03
6695	1.29E+03
6696	1.29E+03
6697	1.29E+03
6698	1.29E+03
6699	1.29E+03
6700	1.29E+03
6701	1.29E+03
6702	1.29E+03
6703	1.29E+03
6704	1.29E+03
6705	1.29E+03
6706	1.29E+03
6707	1.29E+03
6708	1.29E+03
6709	1.29E+03
6710	1.29E+03
6711	1.29E+03
6712	1.29E+03
6713	1.29E+03
6714	1.29E+03
6715	1.29E+03
6716	1.29E+03
6717	1.29E+03
6718	1.29E+03
6719	1.29E+03
6720	1.29E+03
6721	1.29E+03
6722	1.29E+03
6723	1.28E+03
6724	1.28E+03
6725	1.28E+03
6726	1.28E+03
6727	1.28E+03
6728	1.28E+03
6729	1.28E+03
6730	1.28E+03
6731	1.28E+03
6732	1.28E+03
6733	1.28E+03
6734	1.28E+03
6735	1.28E+03
6736	1.28E+03
6737	1.28E+03
6738	1.28E+03
6739	1.28E+03
6740	1.28E+03
6741	1.28E+03
6742	1.28E+03
6743	1.28E+03
6744	1.28E+03
6745	1.28E+03
6746	1.28E+03
6747	1.28E+03
6748	1.28E+03
6749	1.28E+03
6750	1.28E+03
6751	1.28E+03
6752	1.28E+03
6753	1.28E+03
6754	1.28E+03
6755	1.28E+03
6756	1.28E+03
6757	1.28E+03
6758	1.28E+03
6759	1.28E+03
6760	1.28E+03
6761	1.28E+03
6762	1.28E+03
6763	1.28E+03
6764	1.28E+03
6765	1.28E+03
6766	1.28E+03
6767	1.27E+03
6768	1.27E+03
6769	1.27E+03
6770	1.27E+03
6771	1.27E+03
6772	1.27E+03
6773	1.27E+03
6774	1.27E+03
6775	1.27E+03
6776	1.27E+03
6777	1.27E+03
6778	1.27E+03
6779	1.27E+03
6780	1.27E+03
6781	1.27E+03
6782	1.27E+03
6783	1.27E+03
6784	1.27E+03
6785	1.27E+03
6786	1.27E+03
6787	1.27E+03
6788	1.27E+03
6789	1.27E+03
6790	1.27E+03
6791	1.27E+03
6792	1.27E+03
6793	1.27E+03
6794	1.27E+03
6795	1.27E+03
6796	1.27E+03
6797	1.27E+03
6798	1.27E+03
6799	1.27E+03
6800	1.27E+03
6801	1.27E+03
6802	1.27E+03
6803	1.27E+03
6804	1.27E+03
6805	1.27E+03
6806	1.27E+03
6807	1.27E+03
6808	1.27E+03
6809	1.27E+03
6810	1.26E+03
6811	1.26E+03
6812	1.26E+03
6813	1.26E+03
6814	1.26E+03
6815	1.26E+03
6816	1.26E+03
6817	1.26E+03
6818	1.26E+03
6819	1.26E+03
6820	1.26E+03
6821	1.26E+03
6822	1.26E+03
6823	1.26E+03
6824	1.26E+03
6825	1.26E+03
6826	1.26E+03
6827	1.26E+03
6828	1.26E+03
6829	1.26E+03
6830	1.26E+03
6831	1.26E+03
6832	1.26E+03
6833	1.26E+03
6834	1.26E+03
6835	1.26E+03
6836	1.26E+03
6837	1.26E+03
6838	1.26E+03
6839	1.26E+03
6840	1.26E+03
6841	1.26E+03
6842	1.26E+03
6843	1.26E+03
6844	1.26E+03
6845	1.26E+03
6846	1.26E+03
6847	1.26E+03
6848	1.26E+03
6849	1.26E+03
6850	1.26E+03
6851	1.26E+03
6852	1.26E+03
6853	1.26E+03
6854	1.26E+03
6855	1.25E+03
6856	1.25E+03
6857	1.25E+03
6858	1.25E+03
6859	1.25E+03
6860	1.25E+03
6861	1.25E+03
6862	1.25E+03
6863	1.25E+03
6864	1.25E+03
6865	1.25E+03
6866	1.25E+03
6867	1.25E+03
6868	1.25E+03
6869	1.25E+03
6870	1.25E+03
6871	1.25E+03
6872	1.25E+03
6873	1.25E+03
6874	1.25E+03
6875	1.25E+03
6876	1.25E+03
6877	1.25E+03
6878	1.25E+03
6879	1.25E+03
6880	1.25E+03
6881	1.25E+03
6882	1.25E+03
6883	1.25E+03
6884	1.25E+03
6885	1.25E+03
6886	1.25E+03
6887	1.25E+03
6888	1.25E+03
6889	1.25E+03
6890	1.25E+03
6891	1.25E+03
6892	1.25E+03
6893	1.25E+03
6894	1.25E+03
6895	1.25E+03
6896	1.25E+03
6897	1.25E+03
6898	1.25E+03
6899	1.25E+03
6900	1.24E+03
6901	1.24E+03
6902	1.24E+03
6903	1.24E+03
6904	1.24E+03
6905	1.24E+03
6906	1.24E+03
6907	1.24E+03
6908	1.24E+03
6909	1.24E+03
6910	1.24E+03
6911	1.24E+03
6912	1.24E+03
6913	1.24E+03
6914	1.24E+03
6915	1.24E+03
6916	1.24E+03
6917	1.24E+03
6918	1.24E+03
6919	1.24E+03
6920	1.24E+03
6921	1.24E+03
6922	1.24E+03
6923	1.24E+03
6924	1.24E+03
6925	1.24E+03
6926	1.24E+03
6927	1.24E+03
6928	1.24E+03
6929	1.24E+03
6930	1.24E+03
6931	1.24E+03
6932	1.24E+03
6933	1.24E+03
6934	1.24E+03
6935	1.24E+03
6936	1.24E+03
6937	1.24E+03
6938	1.24E+03
6939	1.24E+03
6940	1.24E+03
6941	1.24E+03
6942	1.24E+03
6943	1.23E+03
6944	1.23E+03
6945	1.23E+03
6946	1.23E+03
6947	1.23E+03
6948	1.23E+03
6949	1.23E+03
6950	1.23E+03
6951	1.23E+03
6952	1.23E+03
6953	1.23E+03
6954	1.23E+03
6955	1.23E+03
6956	1.23E+03
6957	1.23E+03
6958	1.23E+03
6959	1.23E+03
6960	1.23E+03
6961	1.23E+03
6962	1.23E+03
6963	1.23E+03
6964	1.23E+03
6965	1.23E+03
6966	1.23E+03
6967	1.23E+03
6968	1.23E+03
6969	1.23E+03
6970	1.23E+03
6971	1.23E+03
6972	1.23E+03
6973	1.23E+03
6974	1.23E+03
6975	1.23E+03
6976	1.23E+03
6977	1.23E+03
6978	1.23E+03
6979	1.23E+03
6980	1.23E+03
6981	1.23E+03
6982	1.23E+03
6983	1.23E+03
6984	1.23E+03
6985	1.23E+03
6986	1.23E+03
6987	1.23E+03
6988	1.23E+03
6989	1.22E+03
6990	1.22E+03
6991	1.22E+03
6992	1.22E+03
6993	1.22E+03
6994	1.22E+03
6995	1.22E+03
6996	1.22E+03
6997	1.22E+03
6998	1.22E+03
6999	1.22E+03
7000	1.22E+03
7001	1.22E+03
7002	1.22E+03
7003	1.22E+03
7004	1.22E+03
7005	1.22E+03
7006	1.22E+03
7007	1.22E+03
7008	1.22E+03
7009	1.22E+03
7010	1.22E+03
7011	1.22E+03
7012	1.22E+03
7013	1.22E+03
7014	1.22E+03
7015	1.22E+03
7016	1.22E+03
7017	1.22E+03
7018	1.22E+03
7019	1.22E+03
7020	1.22E+03
7021	1.22E+03
7022	1.22E+03
7023	1.22E+03
7024	1.22E+03
7025	1.22E+03
7026	1.22E+03
7027	1.22E+03
7028	1.22E+03
7029	1.22E+03
7030	1.22E+03
7031	1.22E+03
7032	1.22E+03
7033	1.22E+03
7034	1.22E+03
7035	1.22E+03
7036	1.22E+03
7037	1.22E+03
7038	1.22E+03
7039	1.21E+03
7040	1.21E+03
7041	1.21E+03
7042	1.21E+03
7043	1.21E+03
7044	1.21E+03
7045	1.21E+03
7046	1.21E+03
7047	1.21E+03
7048	1.21E+03
7049	1.21E+03
7050	1.21E+03
7051	1.21E+03
7052	1.21E+03
7053	1.21E+03
7054	1.21E+03
7055	1.21E+03
7056	1.21E+03
7057	1.21E+03
7058	1.21E+03
7059	1.21E+03
7060	1.21E+03
7061	1.21E+03
7062	1.21E+03
7063	1.21E+03
7064	1.21E+03
7065	1.21E+03
7066	1.21E+03
7067	1.21E+03
7068	1.21E+03
7069	1.21E+03
7070	1.21E+03
7071	1.21E+03
7072	1.21E+03
7073	1.21E+03
7074	1.21E+03
7075	1.21E+03
7076	1.21E+03
7077	1.21E+03
7078	1.21E+03
7079	1.21E+03
7080	1.21E+03
7081	1.21E+03
7082	1.21E+03
7083	1.21E+03
7084	1.21E+03
7085	1.21E+03
7086	1.21E+03
7087	1.21E+03
7088	1.20E+03
7089	1.20E+03
7090	1.20E+03
7091	1.20E+03
7092	1.20E+03
7093	1.20E+03
7094	1.20E+03
7095	1.20E+03
7096	1.20E+03
7097	1.20E+03
7098	1.20E+03
7099	1.20E+03
7100	1.20E+03
7101	1.20E+03
7102	1.20E+03
7103	1.20E+03
7104	1.20E+03
7105	1.20E+03
7106	1.20E+03
7107	1.20E+03
7108	1.20E+03
7109	1.20E+03
7110	1.20E+03
7111	1.20E+03
7112	1.20E+03
7113	1.20E+03
7114	1.20E+03
7115	1.20E+03
7116	1.20E+03
7117	1.20E+03
7118	1.20E+03
7119	1.20E+03
7120	1.20E+03
7121	1.20E+03
7122	1.20E+03
7123	1.20E+03
7124	1.20E+03
7125	1.20E+03
7126	1.20E+03
7127	1.20E+03
7128	1.20E+03
7129	1.20E+03
7130	1.20E+03
7131	1.20E+03
7132	1.20E+03
7133	1.20E+03
7134	1.20E+03
7135	1.20E+03
7136	1.19E+03
7137	1.19E+03
7138	1.19E+03
7139	1.19E+03
7140	1.19E+03
7141	1.19E+03
7142	1.19E+03
7143	1.19E+03
7144	1.19E+03
7145	1.19E+03
7146	1.19E+03
7147	1.19E+03
7148	1.19E+03
7149	1.19E+03
7150	1.19E+03
7151	1.19E+03
7152	1.19E+03
7153	1.19E+03
7154	1.19E+03
7155	1.19E+03
7156	1.19E+03
7157	1.19E+03
7158	1.19E+03
7159	1.19E+03
7160	1.19E+03
7161	1.19E+03
7162	1.19E+03
7163	1.19E+03
7164	1.19E+03
7165	1.19E+03
7166	1.19E+03
7167	1.19E+03
7168	1.19E+03
7169	1.19E+03
7170	1.19E+03
7171	1.19E+03
7172	1.19E+03
7173	1.19E+03
7174	1.19E+03
7175	1.19E+03
7176	1.19E+03
7177	1.19E+03
7178	1.19E+03
7179	1.19E+03
7180	1.19E+03
7181	1.19E+03
7182	1.19E+03
7183	1.19E+03
7184	1.19E+03
7185	1.19E+03
7186	1.19E+03
7187	1.19E+03
7188	1.19E+03
7189	1.18E+03
7190	1.18E+03
7191	1.18E+03
7192	1.18E+03
7193	1.18E+03
7194	1.18E+03
7195	1.18E+03
7196	1.18E+03
7197	1.18E+03
7198	1.18E+03
7199	1.18E+03
7200	1.18E+03
7201	1.18E+03
7202	1.18E+03
7203	1.18E+03
7204	1.18E+03
7205	1.18E+03
7206	1.18E+03
7207	1.18E+03
7208	1.18E+03
7209	1.18E+03
7210	1.18E+03
7211	1.18E+03
7212	1.18E+03
7213	1.18E+03
7214	1.18E+03
7215	1.18E+03
7216	1.18E+03
7217	1.18E+03
7218	1.18E+03
7219	1.18E+03
7220	1.18E+03
7221	1.18E+03
7222	1.18E+03
7223	1.18E+03
7224	1.18E+03
7225	1.18E+03
7226	1.18E+03
7227	1.18E+03
7228	1.18E+03
7229	1.18E+03
7230	1.18E+03
7231	1.18E+03
7232	1.18E+03
7233	1.18E+03
7234	1.18E+03
7235	1.18E+03
7236	1.18E+03
7237	1.18E+03
7238	1.18E+03
7239	1.18E+03
7240	1.17E+03
7241	1.17E+03
7242	1.17E+03
7243	1.17E+03
7244	1.17E+03
7245	1.17E+03
7246	1.17E+03
7247	1.17E+03
7248	1.17E+03
7249	1.17E+03
7250	1.17E+03
7251	1.17E+03
7252	1.17E+03
7253	1.17E+03
7254	1.17E+03
7255	1.17E+03
7256	1.17E+03
7257	1.17E+03
7258	1.17E+03
7259	1.17E+03
7260	1.17E+03
7261	1.17E+03
7262	1.17E+03
7263	1.17E+03
7264	1.17E+03
7265	1.17E+03
7266	1.17E+03
7267	1.17E+03
7268	1.17E+03
7269	1.17E+03
7270	1.17E+03
7271	1.17E+03
7272	1.17E+03
7273	1.17E+03
7274	1.17E+03
7275	1.17E+03
7276	1.17E+03
7277	1.17E+03
7278	1.17E+03
7279	1.17E+03
7280	1.17E+03
7281	1.17E+03
7282	1.17E+03
7283	1.17E+03
7284	1.17E+03
7285	1.17E+03
7286	1.17E+03
7287	1.17E+03
7288	1.17E+03
7289	1.17E+03
7290	1.17E+03
7291	1.17E+03
7292	1.17E+03
7293	1.17E+03
7294	1.17E+03
7295	1.16E+03
7296	1.16E+03
7297	1.16E+03
7298	1.16E+03
7299	1.16E+03
7300	1.16E+03
7301	1.16E+03
7302	1.16E+03
7303	1.16E+03
7304	1.16E+03
7305	1.16E+03
7306	1.16E+03
7307	1.16E+03
7308	1.16E+03
7309	1.16E+03
7310	1.16E+03
7311	1.16E+03
7312	1.16E+03
7313	1.16E+03
7314	1.16E+03
7315	1.16E+03
7316	1.16E+03
7317	1.16E+03
7318	1.16E+03
7319	1.16E+03
7320	1.16E+03
7321	1.16E+03
7322	1.16E+03
7323	1.16E+03
7324	1.16E+03
7325	1.16E+03
7326	1.16E+03
7327	1.16E+03
7328	1.16E+03
7329	1.16E+03
7330	1.16E+03
7331	1.16E+03
7332	1.16E+03
7333	1.16E+03
7334	1.16E+03
7335	1.16E+03
7336	1.16E+03
7337	1.16E+03
7338	1.16E+03
7339	1.16E+03
7340	1.16E+03
7341	1.16E+03
7342	1.16E+03
7343	1.16E+03
7344	1.16E+03
7345	1.16E+03
7346	1.16E+03
7347	1.16E+03
7348	1.16E+03
7349	1.16E+03
7350	1.16E+03
7351	1.16E+03
7352	1.16E+03
7353	1.16E+03
7354	1.15E+03
7355	1.15E+03
7356	1.15E+03
7357	1.15E+03
7358	1.15E+03
7359	1.15E+03
7360	1.15E+03
7361	1.15E+03
7362	1.15E+03
7363	1.15E+03
7364	1.15E+03
7365	1.15E+03
7366	1.15E+03
7367	1.15E+03
7368	1.15E+03
7369	1.15E+03
7370	1.15E+03
7371	1.15E+03
7372	1.15E+03
7373	1.15E+03
7374	1.15E+03
7375	1.15E+03
7376	1.15E+03
7377	1.15E+03
7378	1.15E+03
7379	1.15E+03
7380	1.15E+03
7381	1.15E+03
7382	1.15E+03
7383	1.15E+03
7384	1.15E+03
7385	1.15E+03
7386	1.15E+03
7387	1.15E+03
7388	1.15E+03
7389	1.15E+03
7390	1.15E+03
7391	1.15E+03
7392	1.15E+03
7393	1.15E+03
7394	1.15E+03
7395	1.15E+03
7396	1.15E+03
7397	1.15E+03
7398	1.15E+03
7399	1.15E+03
7400	1.15E+03
7401	1.15E+03
7402	1.15E+03
7403	1.15E+03
7404	1.15E+03
7405	1.15E+03
7406	1.15E+03
7407	1.15E+03
7408	1.14E+03
7409	1.14E+03
7410	1.14E+03
7411	1.14E+03
7412	1.14E+03
7413	1.14E+03
7414	1.14E+03
7415	1.14E+03
7416	1.14E+03
7417	1.14E+03
7418	1.14E+03
7419	1.14E+03
7420	1.14E+03
7421	1.14E+03
7422	1.14E+03
7423	1.14E+03
7424	1.14E+03
7425	1.14E+03
7426	1.14E+03
7427	1.14E+03
7428	1.14E+03
7429	1.14E+03
7430	1.14E+03
7431	1.14E+03
7432	1.14E+03
7433	1.14E+03
7434	1.14E+03
7435	1.14E+03
7436	1.14E+03
7437	1.14E+03
7438	1.14E+03
7439	1.14E+03
7440	1.14E+03
7441	1.14E+03
7442	1.14E+03
7443	1.14E+03
7444	1.14E+03
7445	1.14E+03
7446	1.14E+03
7447	1.14E+03
7448	1.14E+03
7449	1.14E+03
7450	1.14E+03
7451	1.14E+03
7452	1.14E+03
7453	1.14E+03
7454	1.14E+03
7455	1.14E+03
7456	1.14E+03
7457	1.14E+03
7458	1.14E+03
7459	1.14E+03
7460	1.14E+03
7461	1.14E+03
7462	1.14E+03
7463	1.14E+03
7464	1.13E+03
7465	1.13E+03
7466	1.13E+03
7467	1.13E+03
7468	1.13E+03
7469	1.13E+03
7470	1.13E+03
7471	1.13E+03
7472	1.13E+03
7473	1.13E+03
7474	1.13E+03
7475	1.13E+03
7476	1.13E+03
7477	1.13E+03
7478	1.13E+03
7479	1.13E+03
7480	1.13E+03
7481	1.13E+03
7482	1.13E+03
7483	1.13E+03
7484	1.13E+03
7485	1.13E+03
7486	1.13E+03
7487	1.13E+03
7488	1.13E+03
7489	1.13E+03
7490	1.13E+03
7491	1.13E+03
7492	1.13E+03
7493	1.13E+03
7494	1.13E+03
7495	1.13E+03
7496	1.13E+03
7497	1.13E+03
7498	1.13E+03
7499	1.13E+03
7500	1.13E+03
7501	1.13E+03
7502	1.13E+03
7503	1.13E+03
7504	1.13E+03
7505	1.13E+03
7506	1.13E+03
7507	1.13E+03
7508	1.13E+03
7509	1.13E+03
7510	1.13E+03
7511	1.13E+03
7512	1.13E+03
7513	1.13E+03
7514	1.13E+03
7515	1.13E+03
7516	1.13E+03
7517	1.13E+03
7518	1.12E+03
7519	1.12E+03
7520	1.12E+03
7521	1.12E+03
7522	1.12E+03
7523	1.12E+03
7524	1.12E+03
7525	1.12E+03
7526	1.12E+03
7527	1.12E+03
7528	1.12E+03
7529	1.12E+03
7530	1.12E+03
7531	1.12E+03
7532	1.12E+03
7533	1.12E+03
7534	1.12E+03
7535	1.12E+03
7536	1.12E+03
7537	1.12E+03
7538	1.12E+03
7539	1.12E+03
7540	1.12E+03
7541	1.12E+03
7542	1.12E+03
7543	1.12E+03
7544	1.12E+03
7545	1.12E+03
7546	1.12E+03
7547	1.12E+03
7548	1.12E+03
7549	1.12E+03
7550	1.12E+03
7551	1.12E+03
7552	1.12E+03
7553	1.12E+03
7554	1.12E+03
7555	1.12E+03
7556	1.12E+03
7557	1.12E+03
7558	1.12E+03
7559	1.12E+03
7560	1.12E+03
7561	1.12E+03
7562	1.12E+03
7563	1.12E+03
7564	1.12E+03
7565	1.12E+03
7566	1.12E+03
7567	1.12E+03
7568	1.12E+03
7569	1.12E+03
7570	1.12E+03
7571	1.12E+03
7572	1.11E+03
7573	1.11E+03
7574	1.11E+03
7575	1.11E+03
7576	1.11E+03
7577	1.11E+03
7578	1.11E+03
7579	1.11E+03
7580	1.11E+03
7581	1.11E+03
7582	1.11E+03
7583	1.11E+03
7584	1.11E+03
7585	1.11E+03
7586	1.11E+03
7587	1.11E+03
7588	1.11E+03
7589	1.11E+03
7590	1.11E+03
7591	1.11E+03
7592	1.11E+03
7593	1.11E+03
7594	1.11E+03
7595	1.11E+03
7596	1.11E+03
7597	1.11E+03
7598	1.11E+03
7599	1.11E+03
7600	1.11E+03
7601	1.11E+03
7602	1.11E+03
7603	1.11E+03
7604	1.11E+03
7605	1.11E+03
7606	1.11E+03
7607	1.11E+03
7608	1.11E+03
7609	1.11E+03
7610	1.11E+03
7611	1.11E+03
7612	1.11E+03
7613	1.11E+03
7614	1.11E+03
7615	1.11E+03
7616	1.11E+03
7617	1.11E+03
7618	1.11E+03
7619	1.11E+03
7620	1.11E+03
7621	1.11E+03
7622	1.11E+03
7623	1.11E+03
7624	1.11E+03
7625	1.10E+03
7626	1.10E+03
7627	1.10E+03
7628	1.10E+03
7629	1.10E+03
7630	1.10E+03
7631	1.10E+03
7632	1.10E+03
7633	1.10E+03
7634	1.10E+03
7635	1.10E+03
7636	1.10E+03
7637	1.10E+03
7638	1.10E+03
7639	1.10E+03
7640	1.10E+03
7641	1.10E+03
7642	1.10E+03
7643	1.10E+03
7644	1.10E+03
7645	1.10E+03
7646	1.10E+03
7647	1.10E+03
7648	1.10E+03
7649	1.10E+03
7650	1.10E+03
7651	1.10E+03
7652	1.10E+03
7653	1.10E+03
7654	1.10E+03
7655	1.10E+03
7656	1.10E+03
7657	1.10E+03
7658	1.10E+03
7659	1.10E+03
7660	1.10E+03
7661	1.10E+03
7662	1.10E+03
7663	1.10E+03
7664	1.10E+03
7665	1.10E+03
7666	1.10E+03
7667	1.10E+03
7668	1.10E+03
7669	1.10E+03
7670	1.10E+03
7671	1.10E+03
7672	1.10E+03
7673	1.10E+03
7674	1.10E+03
7675	1.10E+03
7676	1.10E+03
7677	1.10E+03
7678	1.09E+03
7679	1.09E+03
7680	1.09E+03
7681	1.09E+03
7682	1.09E+03
7683	1.09E+03
7684	1.09E+03
7685	1.09E+03
7686	1.09E+03
7687	1.09E+03
7688	1.09E+03
7689	1.09E+03
7690	1.09E+03
7691	1.09E+03
7692	1.09E+03
7693	1.09E+03
7694	1.09E+03
7695	1.09E+03
7696	1.09E+03
7697	1.09E+03
7698	1.09E+03
7699	1.09E+03
7700	1.09E+03
7701	1.09E+03
7702	1.09E+03
7703	1.09E+03
7704	1.09E+03
7705	1.09E+03
7706	1.09E+03
7707	1.09E+03
7708	1.09E+03
7709	1.09E+03
7710	1.09E+03
7711	1.09E+03
7712	1.09E+03
7713	1.09E+03
7714	1.09E+03
7715	1.09E+03
7716	1.09E+03
7717	1.09E+03
7718	1.09E+03
7719	1.09E+03
7720	1.09E+03
7721	1.09E+03
7722	1.09E+03
7723	1.09E+03
7724	1.09E+03
7725	1.09E+03
7726	1.09E+03
7727	1.09E+03
7728	1.09E+03
7729	1.09E+03
7730	1.09E+03
7731	1.08E+03
7732	1.08E+03
7733	1.08E+03
7734	1.08E+03
7735	1.08E+03
7736	1.08E+03
7737	1.08E+03
7738	1.08E+03
7739	1.08E+03
7740	1.08E+03
7741	1.08E+03
7742	1.08E+03
7743	1.08E+03
7744	1.08E+03
7745	1.08E+03
7746	1.08E+03
7747	1.08E+03
7748	1.08E+03
7749	1.08E+03
7750	1.08E+03
7751	1.08E+03
7752	1.08E+03
7753	1.08E+03
7754	1.08E+03
7755	1.08E+03
7756	1.08E+03
7757	1.08E+03
7758	1.08E+03
7759	1.08E+03
7760	1.08E+03
7761	1.08E+03
7762	1.08E+03
7763	1.08E+03
7764	1.08E+03
7765	1.08E+03
7766	1.08E+03
7767	1.08E+03
7768	1.08E+03
7769	1.08E+03
7770	1.08E+03
7771	1.08E+03
7772	1.08E+03
7773	1.08E+03
7774	1.08E+03
7775	1.08E+03
7776	1.08E+03
7777	1.08E+03
7778	1.08E+03
7779	1.08E+03
7780	1.08E+03
7781	1.08E+03
7782	1.07E+03
7783	1.07E+03
7784	1.07E+03
7785	1.07E+03
7786	1.07E+03
7787	1.07E+03
7788	1.07E+03
7789	1.07E+03
7790	1.07E+03
7791	1.07E+03
7792	1.07E+03
7793	1.07E+03
7794	1.07E+03
7795	1.07E+03
7796	1.07E+03
7797	1.07E+03
7798	1.07E+03
7799	1.07E+03
7800	1.07E+03
7801	1.07E+03
7802	1.07E+03
7803	1.07E+03
7804	1.07E+03
7805	1.07E+03
7806	1.07E+03
7807	1.07E+03
7808	1.07E+03
7809	1.07E+03
7810	1.07E+03
7811	1.07E+03
7812	1.07E+03
7813	1.07E+03
7814	1.07E+03
7815	1.07E+03
7816	1.07E+03
7817	1.07E+03
7818	1.07E+03
7819	1.07E+03
7820	1.07E+03
7821	1.07E+03
7822	1.07E+03
7823	1.07E+03
7824	1.07E+03
7825	1.07E+03
7826	1.07E+03
7827	1.07E+03
7828	1.07E+03
7829	1.07E+03
7830	1.07E+03
7831	1.07E+03
7832	1.06E+03
7833	1.06E+03
7834	1.06E+03
7835	1.06E+03
7836	1.06E+03
7837	1.06E+03
7838	1.06E+03
7839	1.06E+03
7840	1.06E+03
7841	1.06E+03
7842	1.06E+03
7843	1.06E+03
7844	1.06E+03
7845	1.06E+03
7846	1.06E+03
7847	1.06E+03
7848	1.06E+03
7849	1.06E+03
7850	1.06E+03
7851	1.06E+03
7852	1.06E+03
7853	1.06E+03
7854	1.06E+03
7855	1.06E+03
7856	1.06E+03
7857	1.06E+03
7858	1.06E+03
7859	1.06E+03
7860	1.06E+03
7861	1.06E+03
7862	1.06E+03
7863	1.06E+03
7864	1.06E+03
7865	1.06E+03
7866	1.06E+03
7867	1.06E+03
7868	1.06E+03
7869	1.06E+03
7870	1.06E+03
7871	1.06E+03
7872	1.06E+03
7873	1.06E+03
7874	1.06E+03
7875	1.06E+03
7876	1.06E+03
7877	1.06E+03
7878	1.06E+03
7879	1.05E+03
7880	1.05E+03
7881	1.05E+03
7882	1.05E+03
7883	1.05E+03
7884	1.05E+03
7885	1.05E+03
7886	1.05E+03
7887	1.05E+03
7888	1.05E+03
7889	1.05E+03
7890	1.05E+03
7891	1.05E+03
7892	1.05E+03
7893	1.05E+03
7894	1.05E+03
7895	1.05E+03
7896	1.05E+03
7897	1.05E+03
7898	1.05E+03
7899	1.05E+03
7900	1.05E+03
7901	1.05E+03
7902	1.05E+03
7903	1.05E+03
7904	1.05E+03
7905	1.05E+03
7906	1.05E+03
7907	1.05E+03
7908	1.05E+03
7909	1.05E+03
7910	1.05E+03
7911	1.05E+03
7912	1.05E+03
7913	1.05E+03
7914	1.05E+03
7915	1.05E+03
7916	1.05E+03
7917	1.05E+03
7918	1.05E+03
7919	1.05E+03
7920	1.05E+03
7921	1.05E+03
7922	1.05E+03
7923	1.04E+03
7924	1.04E+03
7925	1.04E+03
7926	1.04E+03
7927	1.04E+03
7928	1.04E+03
7929	1.04E+03
7930	1.04E+03
7931	1.04E+03
7932	1.04E+03
7933	1.04E+03
7934	1.04E+03
7935	1.04E+03
7936	1.04E+03
7937	1.04E+03
7938	1.04E+03
7939	1.04E+03
7940	1.04E+03
7941	1.04E+03
7942	1.04E+03
7943	1.04E+03
7944	1.04E+03
7945	1.04E+03
7946	1.04E+03
7947	1.04E+03
7948	1.04E+03
7949	1.04E+03
7950	1.04E+03
7951	1.04E+03
7952	1.04E+03
7953	1.04E+03
7954	1.04E+03
7955	1.04E+03
7956	1.04E+03
7957	1.04E+03
7958	1.04E+03
7959	1.04E+03
7960	1.04E+03
7961	1.04E+03
7962	1.04E+03
7963	1.04E+03
7964	1.04E+03
7965	1.04E+03
7966	1.04E+03
7967	1.04E+03
7968	1.03E+03
7969	1.03E+03
7970	1.03E+03
7971	1.03E+03
7972	1.03E+03
7973	1.03E+03
7974	1.03E+03
7975	1.03E+03
7976	1.03E+03
7977	1.03E+03
7978	1.03E+03
7979	1.03E+03
7980	1.03E+03
7981	1.03E+03
7982	1.03E+03
7983	1.03E+03
7984	1.03E+03
7985	1.03E+03
7986	1.03E+03
7987	1.03E+03
7988	1.03E+03
7989	1.03E+03
7990	1.03E+03
7991	1.03E+03
7992	1.03E+03
7993	1.03E+03
7994	1.03E+03
7995	1.03E+03
7996	1.03E+03
7997	1.03E+03
7998	1.03E+03
7999	1.03E+03
8000	1.03E+03
8001	1.03E+03
8002	1.03E+03
8003	1.03E+03
8004	1.03E+03
8005	1.03E+03
8006	1.03E+03
8007	1.03E+03
8008	1.03E+03
8009	1.03E+03
8010	1.03E+03
8011	1.02E+03
8012	1.02E+03
8013	1.02E+03
8014	1.02E+03
8015	1.02E+03
8016	1.02E+03
8017	1.02E+03
8018	1.02E+03
8019	1.02E+03
8020	1.02E+03
8021	1.02E+03
8022	1.02E+03
8023	1.02E+03
8024	1.02E+03
8025	1.02E+03
8026	1.02E+03
8027	1.02E+03
8028	1.02E+03
8029	1.02E+03
8030	1.02E+03
8031	1.02E+03
8032	1.02E+03
8033	1.02E+03
8034	1.02E+03
8035	1.02E+03
8036	1.02E+03
8037	1.02E+03
8038	1.02E+03
8039	1.02E+03
8040	1.02E+03
8041	1.02E+03
8042	1.02E+03
8043	1.02E+03
8044	1.02E+03
8045	1.02E+03
8046	1.02E+03
8047	1.02E+03
8048	1.02E+03
8049	1.02E+03
8050	1.02E+03
8051	1.02E+03
8052	1.02E+03
8053	1.02E+03
8054	1.01E+03
8055	1.01E+03
8056	1.01E+03
8057	1.01E+03
8058	1.01E+03
8059	1.01E+03
8060	1.01E+03
8061	1.01E+03
8062	1.01E+03
8063	1.01E+03
8064	1.01E+03
8065	1.01E+03
8066	1.01E+03
8067	1.01E+03
8068	1.01E+03
8069	1.01E+03
8070	1.01E+03
8071	1.01E+03
8072	1.01E+03
8073	1.01E+03
8074	1.01E+03
8075	1.01E+03
8076	1.01E+03
8077	1.01E+03
8078	1.01E+03
8079	1.01E+03
8080	1.01E+03
8081	1.01E+03
8082	1.01E+03
8083	1.01E+03
8084	1.01E+03
8085	1.01E+03
8086	1.01E+03
8087	1.01E+03
8088	1.01E+03
8089	1.01E+03
8090	1.01E+03
8091	1.01E+03
8092	1.01E+03
8093	1.01E+03
8094	1.00E+03
8095	1.00E+03
8096	1.00E+03
8097	1.00E+03
8098	1.00E+03
8099	1.00E+03
8100	1.00E+03
8101	1.00E+03
8102	1.00E+03
8103	1.00E+03
8104	1.00E+03
8105	1.00E+03
8106	1.00E+03
8107	1.00E+03
8108	1.00E+03
8109	1.00E+03
8110	1.00E+03
8111	1.00E+03
8112	1.00E+03
8113	1.00E+03
8114	1.00E+03
8115	1.00E+03
8116	9.99E+02
8117	9.99E+02
8118	9.99E+02
8119	9.99E+02
8120	9.98E+02
8121	9.98E+02
8122	9.98E+02
8123	9.98E+02
8124	9.97E+02
8125	9.97E+02
8126	9.97E+02
8127	9.97E+02
8128	9.97E+02
8129	9.96E+02
8130	9.96E+02
8131	9.96E+02
8132	9.96E+02
8133	9.95E+02
8134	9.95E+02
8135	9.95E+02
8136	9.95E+02
8137	9.94E+02
8138	9.94E+02
8139	9.94E+02
8140	9.94E+02
8141	9.94E+02
8142	9.93E+02
8143	9.93E+02
8144	9.93E+02
8145	9.93E+02
8146	9.92E+02
8147	9.92E+02
8148	9.92E+02
8149	9.92E+02
8150	9.92E+02
8151	9.91E+02
8152	9.91E+02
8153	9.91E+02
8154	9.91E+02
8155	9.90E+02
8156	9.90E+02
8157	9.90E+02
8158	9.89E+02
8159	9.89E+02
8160	9.89E+02
8161	9.89E+02
8162	9.89E+02
8163	9.88E+02
8164	9.88E+02
8165	9.88E+02
8166	9.87E+02
8167	9.87E+02
8168	9.87E+02
8169	9.87E+02
8170	9.87E+02
8171	9.86E+02
8172	9.86E+02
8173	9.86E+02
8174	9.86E+02
8175	9.86E+02
8176	9.85E+02
8177	9.85E+02
8178	9.85E+02
8179	9.84E+02
8180	9.84E+02
8181	9.84E+02
8182	9.84E+02
8183	9.83E+02
8184	9.83E+02
8185	9.83E+02
8186	9.83E+02
8187	9.82E+02
8188	9.82E+02
8189	9.82E+02
8190	9.82E+02
8191	9.82E+02
8192	9.81E+02
8193	9.81E+02
8194	9.81E+02
8195	9.81E+02
8196	9.80E+02
8197	9.80E+02
8198	9.80E+02
8199	9.80E+02
8200	9.80E+02
8201	9.79E+02
8202	9.79E+02
8203	9.79E+02
8204	9.79E+02
8205	9.78E+02
8206	9.78E+02
8207	9.78E+02
8208	9.78E+02
8209	9.77E+02
8210	9.77E+02
8211	9.77E+02
8212	9.77E+02
8213	9.77E+02
8214	9.76E+02
8215	9.76E+02
8216	9.76E+02
8217	9.76E+02
8218	9.75E+02
8219	9.75E+02
8220	9.75E+02
8221	9.75E+02
8222	9.74E+02
8223	9.74E+02
8224	9.74E+02
8225	9.73E+02
8226	9.73E+02
8227	9.73E+02
8228	9.73E+02
8229	9.72E+02
8230	9.72E+02
8231	9.72E+02
8232	9.72E+02
8233	9.71E+02
8234	9.71E+02
8235	9.71E+02
8236	9.71E+02
8237	9.71E+02
8238	9.70E+02
8239	9.70E+02
8240	9.70E+02
8241	9.70E+02
8242	9.69E+02
8243	9.69E+02
8244	9.69E+02
8245	9.69E+02
8246	9.68E+02
8247	9.68E+02
8248	9.68E+02
8249	9.67E+02
8250	9.67E+02
8251	9.67E+02
8252	9.67E+02
8253	9.66E+02
8254	9.66E+02
8255	9.66E+02
8256	9.66E+02
8257	9.66E+02
8258	9.65E+02
8259	9.65E+02
8260	9.65E+02
8261	9.65E+02
8262	9.64E+02
8263	9.64E+02
8264	9.64E+02
8265	9.64E+02
8266	9.63E+02
8267	9.63E+02
8268	9.63E+02
8269	9.63E+02
8270	9.62E+02
8271	9.62E+02
8272	9.62E+02
8273	9.62E+02
8274	9.62E+02
8275	9.61E+02
8276	9.61E+02
8277	9.61E+02
8278	9.61E+02
8279	9.60E+02
8280	9.60E+02
8281	9.60E+02
8282	9.60E+02
8283	9.59E+02
8284	9.59E+02
8285	9.59E+02
8286	9.58E+02
8287	9.58E+02
8288	9.58E+02
8289	9.58E+02
8290	9.58E+02
8291	9.57E+02
8292	9.57E+02
8293	9.57E+02
8294	9.56E+02
8295	9.56E+02
8296	9.56E+02
8297	9.55E+02
8298	9.55E+02
8299	9.55E+02
8300	9.55E+02
8301	9.54E+02
8302	9.54E+02
8303	9.54E+02
8304	9.54E+02
8305	9.53E+02
8306	9.53E+02
8307	9.53E+02
8308	9.53E+02
8309	9.53E+02
8310	9.52E+02
8311	9.52E+02
8312	9.52E+02
8313	9.52E+02
8314	9.51E+02
8315	9.51E+02
8316	9.51E+02
8317	9.50E+02
8318	9.50E+02
8319	9.50E+02
8320	9.50E+02
8321	9.50E+02
8322	9.49E+02
8323	9.49E+02
8324	9.49E+02
8325	9.49E+02
8326	9.48E+02
8327	9.48E+02
8328	9.48E+02
8329	9.47E+02
8330	9.47E+02
8331	9.47E+02
8332	9.47E+02
8333	9.46E+02
8334	9.46E+02
8335	9.46E+02
8336	9.46E+02
8337	9.45E+02
8338	9.45E+02
8339	9.45E+02
8340	9.45E+02
8341	9.44E+02
8342	9.44E+02
8343	9.44E+02
8344	9.44E+02
8345	9.43E+02
8346	9.43E+02
8347	9.43E+02
8348	9.42E+02
8349	9.42E+02
8350	9.42E+02
8351	9.41E+02
8352	9.41E+02
8353	9.41E+02
8354	9.40E+02
8355	9.40E+02
8356	9.40E+02
8357	9.40E+02
8358	9.39E+02
8359	9.39E+02
8360	9.39E+02
8361	9.39E+02
8362	9.38E+02
8363	9.38E+02
8364	9.38E+02
8365	9.38E+02
8366	9.38E+02
8367	9.37E+02
8368	9.37E+02
8369	9.37E+02
8370	9.37E+02
8371	9.37E+02
8372	9.36E+02
8373	9.36E+02
8374	9.36E+02
8375	9.35E+02
8376	9.35E+02
8377	9.35E+02
8378	9.34E+02
8379	9.34E+02
8380	9.34E+02
8381	9.34E+02
8382	9.33E+02
8383	9.33E+02
8384	9.33E+02
8385	9.33E+02
8386	9.32E+02
8387	9.32E+02
8388	9.32E+02
8389	9.32E+02
8390	9.31E+02
8391	9.31E+02
8392	9.31E+02
8393	9.30E+02
8394	9.30E+02
8395	9.30E+02
8396	9.30E+02
8397	9.30E+02
8398	9.29E+02
8399	9.29E+02
8400	9.29E+02
8401	9.28E+02
8402	9.28E+02
8403	9.28E+02
8404	9.28E+02
8405	9.27E+02
8406	9.27E+02
8407	9.27E+02
8408	9.27E+02
8409	9.26E+02
8410	9.26E+02
8411	9.26E+02
8412	9.26E+02
8413	9.26E+02
8414	9.25E+02
8415	9.25E+02
8416	9.25E+02
8417	9.24E+02
8418	9.24E+02
8419	9.24E+02
8420	9.24E+02
8421	9.23E+02
8422	9.23E+02
8423	9.23E+02
8424	9.23E+02
8425	9.23E+02
8426	9.22E+02
8427	9.22E+02
8428	9.22E+02
8429	9.22E+02
8430	9.21E+02
8431	9.21E+02
8432	9.21E+02
8433	9.21E+02
8434	9.20E+02
8435	9.20E+02
8436	9.20E+02
8437	9.20E+02
8438	9.19E+02
8439	9.19E+02
8440	9.19E+02
8441	9.19E+02
8442	9.18E+02
8443	9.18E+02
8444	9.18E+02
8445	9.18E+02
8446	9.17E+02
8447	9.17E+02
8448	9.17E+02
8449	9.17E+02
8450	9.16E+02
8451	9.16E+02
8452	9.16E+02
8453	9.16E+02
8454	9.16E+02
8455	9.15E+02
8456	9.15E+02
8457	9.15E+02
8458	9.14E+02
8459	9.14E+02
8460	9.14E+02
8461	9.14E+02
8462	9.13E+02
8463	9.13E+02
8464	9.13E+02
8465	9.13E+02
8466	9.13E+02
8467	9.13E+02
8468	9.13E+02
8469	9.12E+02
8470	9.12E+02
8471	9.12E+02
8472	9.11E+02
8473	9.11E+02
8474	9.11E+02
8475	9.10E+02
8476	9.10E+02
8477	9.10E+02
8478	9.10E+02
8479	9.10E+02
8480	9.09E+02
8481	9.09E+02
8482	9.09E+02
8483	9.09E+02
8484	9.08E+02
8485	9.08E+02
8486	9.08E+02
8487	9.07E+02
8488	9.07E+02
8489	9.07E+02
8490	9.07E+02
8491	9.06E+02
8492	9.06E+02
8493	9.06E+02
8494	9.06E+02
8495	9.05E+02
8496	9.05E+02
8497	9.05E+02
8498	9.05E+02
8499	9.04E+02
8500	9.04E+02
8501	9.04E+02
8502	9.03E+02
8503	9.03E+02
8504	9.03E+02
8505	9.03E+02
8506	9.02E+02
8507	9.02E+02
8508	9.02E+02
8509	9.02E+02
8510	9.02E+02
8511	9.01E+02
8512	9.01E+02
8513	9.01E+02
8514	9.00E+02
8515	9.00E+02
8516	9.00E+02
8517	9.00E+02
8518	8.99E+02
8519	8.99E+02
8520	8.99E+02
8521	8.99E+02
8522	8.99E+02
8523	8.98E+02
8524	8.98E+02
8525	8.98E+02
8526	8.98E+02
8527	8.97E+02
8528	8.97E+02
8529	8.97E+02
8530	8.97E+02
8531	8.96E+02
8532	8.96E+02
8533	8.96E+02
8534	8.96E+02
8535	8.95E+02
8536	8.95E+02
8537	8.95E+02
8538	8.95E+02
8539	8.94E+02
8540	8.94E+02
8541	8.94E+02
8542	8.94E+02
8543	8.93E+02
8544	8.93E+02
8545	8.93E+02
8546	8.93E+02
8547	8.93E+02
8548	8.93E+02
8549	8.92E+02
8550	8.92E+02
8551	8.92E+02
8552	8.91E+02
8553	8.91E+02
8554	8.91E+02
8555	8.91E+02
8556	8.90E+02
8557	8.90E+02
8558	8.90E+02
8559	8.89E+02
8560	8.89E+02
8561	8.89E+02
8562	8.89E+02
8563	8.89E+02
8564	8.88E+02
8565	8.88E+02
8566	8.88E+02
8567	8.87E+02
8568	8.87E+02
8569	8.87E+02
8570	8.87E+02
8571	8.87E+02
8572	8.87E+02
8573	8.86E+02
8574	8.86E+02
8575	8.86E+02
8576	8.86E+02
8577	8.85E+02
8578	8.85E+02
8579	8.85E+02
8580	8.84E+02
8581	8.84E+02
8582	8.84E+02
8583	8.83E+02
8584	8.83E+02
8585	8.83E+02
8586	8.83E+02
8587	8.82E+02
8588	8.82E+02
8589	8.82E+02
8590	8.81E+02
8591	8.81E+02
8592	8.81E+02
8593	8.81E+02
8594	8.80E+02
8595	8.80E+02
8596	8.80E+02
8597	8.80E+02
8598	8.80E+02
8599	8.79E+02
8600	8.79E+02
8601	8.79E+02
8602	8.78E+02
8603	8.78E+02
8604	8.78E+02
8605	8.78E+02
8606	8.78E+02
8607	8.78E+02
8608	8.77E+02
8609	8.77E+02
8610	8.77E+02
8611	8.76E+02
8612	8.76E+02
8613	8.76E+02
8614	8.76E+02
8615	8.75E+02
8616	8.75E+02
8617	8.75E+02
8618	8.75E+02
8619	8.74E+02
8620	8.74E+02
8621	8.74E+02
8622	8.74E+02
8623	8.74E+02
8624	8.73E+02
8625	8.73E+02
8626	8.72E+02
8627	8.72E+02
8628	8.72E+02
8629	8.72E+02
8630	8.72E+02
8631	8.71E+02
8632	8.71E+02
8633	8.71E+02
8634	8.71E+02
8635	8.71E+02
8636	8.70E+02
8637	8.70E+02
8638	8.70E+02
8639	8.70E+02
8640	8.69E+02
8641	8.69E+02
8642	8.69E+02
8643	8.69E+02
8644	8.68E+02
8645	8.68E+02
8646	8.68E+02
8647	8.68E+02
8648	8.67E+02
8649	8.67E+02
8650	8.67E+02
8651	8.67E+02
8652	8.66E+02
8653	8.66E+02
8654	8.66E+02
8655	8.65E+02
8656	8.65E+02
8657	8.65E+02
8658	8.65E+02
8659	8.65E+02
8660	8.64E+02
8661	8.64E+02
8662	8.64E+02
8663	8.64E+02
8664	8.64E+02
8665	8.63E+02
8666	8.63E+02
8667	8.63E+02
8668	8.63E+02
8669	8.63E+02
8670	8.62E+02
8671	8.62E+02
8672	8.62E+02
8673	8.62E+02
8674	8.62E+02
8675	8.61E+02
8676	8.61E+02
8677	8.61E+02
8678	8.61E+02
8679	8.60E+02
8680	8.60E+02
8681	8.60E+02
8682	8.60E+02
8683	8.60E+02
8684	8.59E+02
8685	8.59E+02
8686	8.59E+02
8687	8.59E+02
8688	8.59E+02
8689	8.58E+02
8690	8.58E+02
8691	8.58E+02
8692	8.58E+02
8693	8.58E+02
8694	8.57E+02
8695	8.57E+02
8696	8.57E+02
8697	8.57E+02
8698	8.56E+02
8699	8.56E+02
8700	8.56E+02
8701	8.56E+02
8702	8.55E+02
8703	8.55E+02
8704	8.55E+02
8705	8.54E+02
8706	8.54E+02
8707	8.54E+02
8708	8.54E+02
8709	8.54E+02
8710	8.53E+02
8711	8.53E+02
8712	8.53E+02
8713	8.53E+02
8714	8.52E+02
8715	8.52E+02
8716	8.52E+02
8717	8.52E+02
8718	8.51E+02
8719	8.51E+02
8720	8.51E+02
8721	8.51E+02
8722	8.50E+02
8723	8.50E+02
8724	8.50E+02
8725	8.50E+02
8726	8.49E+02
8727	8.49E+02
8728	8.49E+02
8729	8.49E+02
8730	8.49E+02
8731	8.48E+02
8732	8.48E+02
8733	8.48E+02
8734	8.48E+02
8735	8.47E+02
8736	8.47E+02
8737	8.47E+02
8738	8.47E+02
8739	8.46E+02
8740	8.46E+02
8741	8.46E+02
8742	8.45E+02
8743	8.45E+02
8744	8.45E+02
8745	8.45E+02
8746	8.45E+02
8747	8.44E+02
8748	8.44E+02
8749	8.44E+02
8750	8.44E+02
8751	8.43E+02
8752	8.43E+02
8753	8.43E+02
8754	8.43E+02
8755	8.42E+02
8756	8.42E+02
8757	8.42E+02
8758	8.42E+02
8759	8.42E+02
8760	8.41E+02
8761	8.41E+02
8762	8.41E+02
8763	8.40E+02
8764	8.40E+02
8765	8.40E+02
8766	8.39E+02
8767	8.39E+02
8768	8.39E+02
8769	8.39E+02
8770	8.39E+02
8771	8.38E+02
8772	8.38E+02
8773	8.38E+02
8774	8.38E+02
8775	8.38E+02
8776	8.38E+02
8777	8.37E+02
8778	8.37E+02
8779	8.37E+02
8780	8.37E+02
8781	8.36E+02
8782	8.36E+02
8783	8.36E+02
8784	8.36E+02
8785	8.35E+02
8786	8.35E+02
8787	8.35E+02
8788	8.35E+02
8789	8.35E+02
8790	8.34E+02
8791	8.34E+02
8792	8.34E+02
8793	8.34E+02
8794	8.34E+02
8795	8.33E+02
8796	8.33E+02
8797	8.33E+02
8798	8.32E+02
8799	8.32E+02
8800	8.32E+02
8801	8.32E+02
8802	8.32E+02
8803	8.31E+02
8804	8.31E+02
8805	8.31E+02
8806	8.31E+02
8807	8.31E+02
8808	8.30E+02
8809	8.30E+02
8810	8.30E+02
8811	8.29E+02
8812	8.29E+02
8813	8.29E+02
8814	8.29E+02
8815	8.29E+02
8816	8.28E+02
8817	8.28E+02
8818	8.28E+02
8819	8.28E+02
8820	8.28E+02
8821	8.27E+02
8822	8.27E+02
8823	8.27E+02
8824	8.26E+02
8825	8.26E+02
8826	8.26E+02
8827	8.26E+02
8828	8.25E+02
8829	8.25E+02
8830	8.25E+02
8831	8.25E+02
8832	8.25E+02
8833	8.24E+02
8834	8.24E+02
8835	8.24E+02
8836	8.24E+02
8837	8.23E+02
8838	8.23E+02
8839	8.23E+02
8840	8.23E+02
8841	8.22E+02
8842	8.22E+02
8843	8.22E+02
8844	8.22E+02
8845	8.22E+02
8846	8.21E+02
8847	8.21E+02
8848	8.21E+02
8849	8.21E+02
8850	8.21E+02
8851	8.20E+02
8852	8.20E+02
8853	8.20E+02
8854	8.20E+02
8855	8.19E+02
8856	8.19E+02
8857	8.19E+02
8858	8.19E+02
8859	8.18E+02
8860	8.18E+02
8861	8.18E+02
8862	8.18E+02
8863	8.18E+02
8864	8.17E+02
8865	8.17E+02
8866	8.17E+02
8867	8.17E+02
8868	8.16E+02
8869	8.16E+02
8870	8.16E+02
8871	8.16E+02
8872	8.15E+02
8873	8.15E+02
8874	8.15E+02
8875	8.15E+02
8876	8.14E+02
8877	8.14E+02
8878	8.14E+02
8879	8.14E+02
8880	8.13E+02
8881	8.13E+02
8882	8.13E+02
8883	8.13E+02
8884	8.12E+02
8885	8.12E+02
8886	8.12E+02
8887	8.12E+02
8888	8.11E+02
8889	8.11E+02
8890	8.11E+02
8891	8.11E+02
8892	8.10E+02
8893	8.10E+02
8894	8.10E+02
8895	8.10E+02
8896	8.10E+02
8897	8.09E+02
8898	8.09E+02
8899	8.09E+02
8900	8.09E+02
8901	8.09E+02
8902	8.09E+02
8903	8.09E+02
8904	8.08E+02
8905	8.08E+02
8906	8.08E+02
8907	8.07E+02
8908	8.07E+02
8909	8.07E+02
8910	8.07E+02
8911	8.07E+02
8912	8.06E+02
8913	8.06E+02
8914	8.06E+02
8915	8.05E+02
8916	8.05E+02
8917	8.05E+02
8918	8.05E+02
8919	8.04E+02
8920	8.04E+02
8921	8.04E+02
8922	8.04E+02
8923	8.04E+02
8924	8.04E+02
8925	8.03E+02
8926	8.03E+02
8927	8.03E+02
8928	8.03E+02
8929	8.02E+02
8930	8.02E+02
8931	8.02E+02
8932	8.02E+02
8933	8.02E+02
8934	8.01E+02
8935	8.01E+02
8936	8.01E+02
8937	8.01E+02
8938	8.01E+02
8939	8.01E+02
8940	8.00E+02
8941	8.00E+02
8942	8.00E+02
8943	8.00E+02
8944	8.00E+02
8945	7.99E+02
8946	7.99E+02
8947	7.99E+02
8948	7.99E+02
8949	7.98E+02
8950	7.98E+02
8951	7.98E+02
8952	7.98E+02
8953	7.98E+02
8954	7.97E+02
8955	7.97E+02
8956	7.97E+02
8957	7.97E+02
8958	7.97E+02
8959	7.96E+02
8960	7.96E+02
8961	7.96E+02
8962	7.96E+02
8963	7.95E+02
8964	7.95E+02
8965	7.95E+02
8966	7.94E+02
8967	7.94E+02
8968	7.94E+02
8969	7.94E+02
8970	7.94E+02
8971	7.93E+02
8972	7.93E+02
8973	7.93E+02
8974	7.93E+02
8975	7.92E+02
8976	7.92E+02
8977	7.92E+02
8978	7.92E+02
8979	7.91E+02
8980	7.91E+02
8981	7.91E+02
8982	7.91E+02
8983	7.91E+02
8984	7.90E+02
8985	7.90E+02
8986	7.90E+02
8987	7.90E+02
8988	7.89E+02
8989	7.89E+02
8990	7.89E+02
8991	7.89E+02
8992	7.88E+02
8993	7.88E+02
8994	7.88E+02
8995	7.88E+02
8996	7.88E+02
8997	7.87E+02
8998	7.87E+02
8999	7.87E+02
9000	7.87E+02
9001	7.86E+02
9002	7.86E+02
9003	7.86E+02
9004	7.86E+02
9005	7.86E+02
9006	7.85E+02
9007	7.85E+02
9008	7.85E+02
9009	7.85E+02
9010	7.84E+02
9011	7.84E+02
9012	7.84E+02
9013	7.84E+02
9014	7.84E+02
9015	7.83E+02
9016	7.83E+02
9017	7.83E+02
9018	7.83E+02
9019	7.82E+02
9020	7.82E+02
9021	7.82E+02
9022	7.82E+02
9023	7.82E+02
9024	7.81E+02
9025	7.81E+02
9026	7.81E+02
9027	7.81E+02
9028	7.80E+02
9029	7.80E+02
9030	7.80E+02
9031	7.80E+02
9032	7.80E+02
9033	7.79E+02
9034	7.79E+02
9035	7.79E+02
9036	7.79E+02
9037	7.79E+02
9038	7.78E+02
9039	7.78E+02
9040	7.78E+02
9041	7.78E+02
9042	7.77E+02
9043	7.77E+02
9044	7.77E+02
9045	7.77E+02
9046	7.77E+02
9047	7.77E+02
9048	7.76E+02
9049	7.76E+02
9050	7.76E+02
9051	7.76E+02
9052	7.76E+02
9053	7.76E+02
9054	7.75E+02
9055	7.75E+02
9056	7.75E+02
9057	7.75E+02
9058	7.74E+02
9059	7.74E+02
9060	7.74E+02
9061	7.74E+02
9062	7.74E+02
9063	7.73E+02
9064	7.73E+02
9065	7.73E+02
9066	7.73E+02
9067	7.72E+02
9068	7.72E+02
9069	7.72E+02
9070	7.72E+02
9071	7.71E+02
9072	7.71E+02
9073	7.71E+02
9074	7.71E+02
9075	7.70E+02
9076	7.70E+02
9077	7.70E+02
9078	7.70E+02
9079	7.69E+02
9080	7.69E+02
9081	7.69E+02
9082	7.69E+02
9083	7.69E+02
9084	7.68E+02
9085	7.68E+02
9086	7.68E+02
9087	7.68E+02
9088	7.68E+02
9089	7.67E+02
9090	7.67E+02
9091	7.67E+02
9092	7.66E+02
9093	7.66E+02
9094	7.66E+02
9095	7.66E+02
9096	7.66E+02
9097	7.66E+02
9098	7.65E+02
9099	7.65E+02
9100	7.65E+02
9101	7.64E+02
9102	7.64E+02
9103	7.64E+02
9104	7.64E+02
9105	7.64E+02
9106	7.63E+02
9107	7.63E+02
9108	7.63E+02
9109	7.63E+02
9110	7.63E+02
9111	7.63E+02
9112	7.62E+02
9113	7.62E+02
9114	7.62E+02
9115	7.62E+02
9116	7.62E+02
9117	7.61E+02
9118	7.61E+02
9119	7.61E+02
9120	7.61E+02
9121	7.61E+02
9122	7.60E+02
9123	7.60E+02
9124	7.60E+02
9125	7.59E+02
9126	7.59E+02
9127	7.59E+02
9128	7.59E+02
9129	7.58E+02
9130	7.58E+02
9131	7.58E+02
9132	7.58E+02
9133	7.58E+02
9134	7.57E+02
9135	7.57E+02
9136	7.57E+02
9137	7.57E+02
9138	7.57E+02
9139	7.57E+02
9140	7.56E+02
9141	7.56E+02
9142	7.56E+02
9143	7.56E+02
9144	7.55E+02
9145	7.55E+02
9146	7.55E+02
9147	7.55E+02
9148	7.55E+02
9149	7.55E+02
9150	7.54E+02
9151	7.54E+02
9152	7.54E+02
9153	7.54E+02
9154	7.53E+02
9155	7.53E+02
9156	7.53E+02
9157	7.53E+02
9158	7.53E+02
9159	7.52E+02
9160	7.52E+02
9161	7.52E+02
9162	7.52E+02
9163	7.52E+02
9164	7.51E+02
9165	7.51E+02
9166	7.51E+02
9167	7.51E+02
9168	7.50E+02
9169	7.50E+02
9170	7.50E+02
9171	7.50E+02
9172	7.50E+02
9173	7.49E+02
9174	7.49E+02
9175	7.49E+02
9176	7.49E+02
9177	7.49E+02
9178	7.48E+02
9179	7.48E+02
9180	7.48E+02
9181	7.48E+02
9182	7.47E+02
9183	7.47E+02
9184	7.47E+02
9185	7.47E+02
9186	7.47E+02
9187	7.46E+02
9188	7.46E+02
9189	7.46E+02
9190	7.46E+02
9191	7.46E+02
9192	7.45E+02
9193	7.45E+02
9194	7.45E+02
9195	7.45E+02
9196	7.44E+02
9197	7.44E+02
9198	7.44E+02
9199	7.44E+02
9200	7.44E+02
9201	7.44E+02
9202	7.43E+02
9203	7.43E+02
9204	7.43E+02
9205	7.43E+02
9206	7.43E+02
9207	7.43E+02
9208	7.42E+02
9209	7.42E+02
9210	7.42E+02
9211	7.42E+02
9212	7.41E+02
9213	7.41E+02
9214	7.41E+02
9215	7.41E+02
9216	7.41E+02
9217	7.41E+02
9218	7.40E+02
9219	7.40E+02
9220	7.40E+02
9221	7.40E+02
9222	7.40E+02
9223	7.39E+02
9224	7.39E+02
9225	7.39E+02
9226	7.38E+02
9227	7.38E+02
9228	7.38E+02
9229	7.38E+02
9230	7.38E+02
9231	7.38E+02
9232	7.37E+02
9233	7.37E+02
9234	7.37E+02
9235	7.37E+02
9236	7.37E+02
9237	7.36E+02
9238	7.36E+02
9239	7.36E+02
9240	7.35E+02
9241	7.35E+02
9242	7.35E+02
9243	7.35E+02
9244	7.35E+02
9245	7.34E+02
9246	7.34E+02
9247	7.34E+02
9248	7.34E+02
9249	7.33E+02
9250	7.33E+02
9251	7.33E+02
9252	7.33E+02
9253	7.33E+02
9254	7.33E+02
9255	7.32E+02
9256	7.32E+02
9257	7.32E+02
9258	7.32E+02
9259	7.32E+02
9260	7.32E+02
9261	7.31E+02
9262	7.31E+02
9263	7.31E+02
9264	7.31E+02
9265	7.31E+02
9266	7.30E+02
9267	7.30E+02
9268	7.30E+02
9269	7.30E+02
9270	7.29E+02
9271	7.29E+02
9272	7.29E+02
9273	7.29E+02
9274	7.29E+02
9275	7.28E+02
9276	7.28E+02
9277	7.28E+02
9278	7.27E+02
9279	7.27E+02
9280	7.27E+02
9281	7.27E+02
9282	7.27E+02
9283	7.27E+02
9284	7.26E+02
9285	7.26E+02
9286	7.26E+02
9287	7.26E+02
9288	7.25E+02
9289	7.25E+02
9290	7.25E+02
9291	7.25E+02
9292	7.25E+02
9293	7.24E+02
9294	7.24E+02
9295	7.24E+02
9296	7.24E+02
9297	7.24E+02
9298	7.23E+02
9299	7.23E+02
9300	7.23E+02
9301	7.23E+02
9302	7.23E+02
9303	7.23E+02
9304	7.22E+02
9305	7.22E+02
9306	7.22E+02
9307	7.22E+02
9308	7.22E+02
9309	7.21E+02
9310	7.21E+02
9311	7.21E+02
9312	7.21E+02
9313	7.20E+02
9314	7.20E+02
9315	7.20E+02
9316	7.20E+02
9317	7.20E+02
9318	7.19E+02
9319	7.19E+02
9320	7.19E+02
9321	7.19E+02
9322	7.18E+02
9323	7.18E+02
9324	7.18E+02
9325	7.18E+02
9326	7.17E+02
9327	7.17E+02
9328	7.17E+02
9329	7.17E+02
9330	7.17E+02
9331	7.16E+02
9332	7.16E+02
9333	7.16E+02
9334	7.16E+02
9335	7.15E+02
9336	7.15E+02
9337	7.15E+02
9338	7.15E+02
9339	7.15E+02
9340	7.14E+02
9341	7.14E+02
9342	7.14E+02
9343	7.14E+02
9344	7.14E+02
9345	7.13E+02
9346	7.13E+02
9347	7.13E+02
9348	7.13E+02
9349	7.13E+02
9350	7.13E+02
9351	7.12E+02
9352	7.12E+02
9353	7.12E+02
9354	7.11E+02
9355	7.11E+02
9356	7.11E+02
9357	7.11E+02
9358	7.11E+02
9359	7.10E+02
9360	7.10E+02
9361	7.10E+02
9362	7.10E+02
9363	7.10E+02
9364	7.09E+02
9365	7.09E+02
9366	7.09E+02
9367	7.09E+02
9368	7.08E+02
9369	7.08E+02
9370	7.08E+02
9371	7.08E+02
9372	7.08E+02
9373	7.07E+02
9374	7.07E+02
9375	7.07E+02
9376	7.07E+02
9377	7.07E+02
9378	7.07E+02
9379	7.06E+02
9380	7.06E+02
9381	7.06E+02
9382	7.06E+02
9383	7.05E+02
9384	7.05E+02
9385	7.05E+02
9386	7.05E+02
9387	7.05E+02
9388	7.05E+02
9389	7.04E+02
9390	7.04E+02
9391	7.04E+02
9392	7.04E+02
9393	7.04E+02
9394	7.03E+02
9395	7.03E+02
9396	7.03E+02
9397	7.03E+02
9398	7.03E+02
9399	7.02E+02
9400	7.02E+02
9401	7.02E+02
9402	7.02E+02
9403	7.01E+02
9404	7.01E+02
9405	7.01E+02
9406	7.01E+02
9407	7.01E+02
9408	7.00E+02
9409	7.00E+02
9410	7.00E+02
9411	7.00E+02
9412	7.00E+02
9413	6.99E+02
9414	6.99E+02
9415	6.99E+02
9416	6.99E+02
9417	6.99E+02
9418	6.98E+02
9419	6.98E+02
9420	6.98E+02
9421	6.98E+02
9422	6.97E+02
9423	6.97E+02
9424	6.97E+02
9425	6.97E+02
9426	6.97E+02
9427	6.96E+02
9428	6.96E+02
9429	6.96E+02
9430	6.96E+02
9431	6.96E+02
9432	6.95E+02
9433	6.95E+02
9434	6.95E+02
9435	6.95E+02
9436	6.95E+02
9437	6.94E+02
9438	6.94E+02
9439	6.94E+02
9440	6.94E+02
9441	6.94E+02
9442	6.93E+02
9443	6.93E+02
9444	6.93E+02
9445	6.93E+02
9446	6.92E+02
9447	6.92E+02
9448	6.92E+02
9449	6.92E+02
9450	6.92E+02
9451	6.92E+02
9452	6.91E+02
9453	6.91E+02
9454	6.91E+02
9455	6.91E+02
9456	6.91E+02
9457	6.91E+02
9458	6.90E+02
9459	6.90E+02
9460	6.90E+02
9461	6.90E+02
9462	6.89E+02
9463	6.89E+02
9464	6.89E+02
9465	6.89E+02
9466	6.89E+02
9467	6.89E+02
9468	6.88E+02
9469	6.88E+02
9470	6.88E+02
9471	6.88E+02
9472	6.87E+02
9473	6.87E+02
9474	6.87E+02
9475	6.87E+02
9476	6.87E+02
9477	6.86E+02
9478	6.86E+02
9479	6.86E+02
9480	6.86E+02
9481	6.86E+02
9482	6.86E+02
9483	6.85E+02
9484	6.85E+02
9485	6.85E+02
9486	6.85E+02
9487	6.85E+02
9488	6.85E+02
9489	6.84E+02
9490	6.84E+02
9491	6.84E+02
9492	6.84E+02
9493	6.83E+02
9494	6.83E+02
9495	6.83E+02
9496	6.83E+02
9497	6.83E+02
9498	6.82E+02
9499	6.82E+02
9500	6.82E+02
9501	6.82E+02
9502	6.82E+02
9503	6.81E+02
9504	6.81E+02
9505	6.81E+02
9506	6.81E+02
9507	6.81E+02
9508	6.80E+02
9509	6.80E+02
9510	6.80E+02
9511	6.80E+02
9512	6.79E+02
9513	6.79E+02
9514	6.79E+02
9515	6.79E+02
9516	6.79E+02
9517	6.78E+02
9518	6.78E+02
9519	6.78E+02
9520	6.78E+02
9521	6.78E+02
9522	6.77E+02
9523	6.77E+02
9524	6.77E+02
9525	6.77E+02
9526	6.77E+02
9527	6.77E+02
9528	6.76E+02
9529	6.76E+02
9530	6.76E+02
9531	6.76E+02
9532	6.76E+02
9533	6.75E+02
9534	6.75E+02
9535	6.75E+02
9536	6.75E+02
9537	6.75E+02
9538	6.74E+02
9539	6.74E+02
9540	6.74E+02
9541	6.74E+02
9542	6.73E+02
9543	6.73E+02
9544	6.73E+02
9545	6.73E+02
9546	6.73E+02
9547	6.73E+02
9548	6.72E+02
9549	6.72E+02
9550	6.72E+02
9551	6.72E+02
9552	6.72E+02
9553	6.71E+02
9554	6.71E+02
9555	6.71E+02
9556	6.71E+02
9557	6.71E+02
9558	6.71E+02
9559	6.70E+02
9560	6.70E+02
9561	6.70E+02
9562	6.70E+02
9563	6.70E+02
9564	6.69E+02
9565	6.69E+02
9566	6.69E+02
9567	6.69E+02
9568	6.69E+02
9569	6.68E+02
9570	6.68E+02
9571	6.68E+02
9572	6.68E+02
9573	6.67E+02
9574	6.67E+02
9575	6.67E+02
9576	6.67E+02
9577	6.67E+02
9578	6.67E+02
9579	6.67E+02
9580	6.66E+02
9581	6.66E+02
9582	6.66E+02
9583	6.65E+02
9584	6.65E+02
9585	6.65E+02
9586	6.65E+02
9587	6.65E+02
9588	6.65E+02
9589	6.65E+02
9590	6.64E+02
9591	6.64E+02
9592	6.64E+02
9593	6.64E+02
9594	6.63E+02
9595	6.63E+02
9596	6.63E+02
9597	6.63E+02
9598	6.63E+02
9599	6.63E+02
9600	6.62E+02
9601	6.62E+02
9602	6.62E+02
9603	6.62E+02
9604	6.61E+02
9605	6.61E+02
9606	6.61E+02
9607	6.61E+02
9608	6.61E+02
9609	6.60E+02
9610	6.60E+02
9611	6.60E+02
9612	6.60E+02
9613	6.60E+02
9614	6.60E+02
9615	6.59E+02
9616	6.59E+02
9617	6.59E+02
9618	6.59E+02
9619	6.59E+02
9620	6.58E+02
9621	6.58E+02
9622	6.58E+02
9623	6.58E+02
9624	6.58E+02
9625	6.57E+02
9626	6.57E+02
9627	6.57E+02
9628	6.57E+02
9629	6.57E+02
9630	6.56E+02
9631	6.56E+02
9632	6.56E+02
9633	6.56E+02
9634	6.56E+02
9635	6.55E+02
9636	6.55E+02
9637	6.55E+02
9638	6.55E+02
9639	6.55E+02
9640	6.54E+02
9641	6.54E+02
9642	6.54E+02
9643	6.54E+02
9644	6.54E+02
9645	6.53E+02
9646	6.53E+02
9647	6.53E+02
9648	6.53E+02
9649	6.53E+02
9650	6.52E+02
9651	6.52E+02
9652	6.52E+02
9653	6.52E+02
9654	6.52E+02
9655	6.51E+02
9656	6.51E+02
9657	6.51E+02
9658	6.51E+02
9659	6.51E+02
9660	6.50E+02
9661	6.50E+02
9662	6.50E+02
9663	6.50E+02
9664	6.50E+02
9665	6.49E+02
9666	6.49E+02
9667	6.49E+02
9668	6.49E+02
9669	6.49E+02
9670	6.49E+02
9671	6.48E+02
9672	6.48E+02
9673	6.48E+02
9674	6.48E+02
9675	6.47E+02
9676	6.47E+02
9677	6.47E+02
9678	6.47E+02
9679	6.47E+02
9680	6.46E+02
9681	6.46E+02
9682	6.46E+02
9683	6.46E+02
9684	6.46E+02
9685	6.45E+02
9686	6.45E+02
9687	6.45E+02
9688	6.45E+02
9689	6.45E+02
9690	6.44E+02
9691	6.44E+02
9692	6.44E+02
9693	6.44E+02
9694	6.44E+02
9695	6.43E+02
9696	6.43E+02
9697	6.43E+02
9698	6.43E+02
9699	6.43E+02
9700	6.43E+02
9701	6.42E+02
9702	6.42E+02
9703	6.42E+02
9704	6.42E+02
9705	6.42E+02
9706	6.41E+02
9707	6.41E+02
9708	6.41E+02
9709	6.41E+02
9710	6.40E+02
9711	6.40E+02
9712	6.40E+02
9713	6.40E+02
9714	6.40E+02
9715	6.39E+02
9716	6.39E+02
9717	6.39E+02
9718	6.39E+02
9719	6.39E+02
9720	6.39E+02
9721	6.38E+02
9722	6.38E+02
9723	6.38E+02
9724	6.38E+02
9725	6.37E+02
9726	6.37E+02
9727	6.37E+02
9728	6.37E+02
9729	6.37E+02
9730	6.37E+02
9731	6.36E+02
9732	6.36E+02
9733	6.36E+02
9734	6.36E+02
9735	6.36E+02
9736	6.36E+02
9737	6.35E+02
9738	6.35E+02
9739	6.35E+02
9740	6.35E+02
9741	6.34E+02
9742	6.34E+02
9743	6.34E+02
9744	6.34E+02
9745	6.34E+02
9746	6.33E+02
9747	6.33E+02
9748	6.33E+02
9749	6.33E+02
9750	6.33E+02
9751	6.32E+02
9752	6.32E+02
9753	6.32E+02
9754	6.32E+02
9755	6.32E+02
9756	6.31E+02
9757	6.31E+02
9758	6.31E+02
9759	6.31E+02
9760	6.31E+02
9761	6.30E+02
9762	6.30E+02
9763	6.30E+02
9764	6.30E+02
9765	6.30E+02
9766	6.29E+02
9767	6.29E+02
9768	6.29E+02
9769	6.29E+02
9770	6.28E+02
9771	6.28E+02
9772	6.28E+02
9773	6.28E+02
9774	6.28E+02
9775	6.27E+02
9776	6.27E+02
9777	6.27E+02
9778	6.27E+02
9779	6.27E+02
9780	6.26E+02
9781	6.26E+02
9782	6.26E+02
9783	6.26E+02
9784	6.26E+02
9785	6.26E+02
9786	6.25E+02
9787	6.25E+02
9788	6.25E+02
9789	6.25E+02
9790	6.24E+02
9791	6.24E+02
9792	6.24E+02
9793	6.24E+02
9794	6.24E+02
9795	6.23E+02
9796	6.23E+02
9797	6.23E+02
9798	6.22E+02
9799	6.22E+02
9800	6.22E+02
9801	6.22E+02
9802	6.22E+02
9803	6.22E+02
9804	6.21E+02
9805	6.21E+02
9806	6.21E+02
9807	6.21E+02
9808	6.21E+02
9809	6.20E+02
9810	6.20E+02
9811	6.20E+02
9812	6.20E+02
9813	6.19E+02
9814	6.19E+02
9815	6.19E+02
9816	6.19E+02
9817	6.19E+02
9818	6.19E+02
9819	6.18E+02
9820	6.18E+02
9821	6.18E+02
9822	6.18E+02
9823	6.18E+02
9824	6.17E+02
9825	6.17E+02
9826	6.17E+02
9827	6.17E+02
9828	6.16E+02
9829	6.16E+02
9830	6.16E+02
9831	6.16E+02
9832	6.16E+02
9833	6.15E+02
9834	6.15E+02
9835	6.15E+02
9836	6.15E+02
9837	6.15E+02
9838	6.14E+02
9839	6.14E+02
9840	6.14E+02
9841	6.14E+02
9842	6.14E+02
9843	6.13E+02
9844	6.13E+02
9845	6.13E+02
9846	6.13E+02
9847	6.12E+02
9848	6.12E+02
9849	6.12E+02
9850	6.12E+02
9851	6.12E+02
9852	6.11E+02
9853	6.11E+02
9854	6.11E+02
9855	6.11E+02
9856	6.10E+02
9857	6.10E+02
9858	6.10E+02
9859	6.10E+02
9860	6.10E+02
9861	6.10E+02
9862	6.09E+02
9863	6.09E+02
9864	6.09E+02
9865	6.08E+02
9866	6.08E+02
9867	6.08E+02
9868	6.08E+02
9869	6.08E+02
9870	6.08E+02
9871	6.07E+02
9872	6.07E+02
9873	6.07E+02
9874	6.07E+02
9875	6.06E+02
9876	6.06E+02
9877	6.06E+02
9878	6.06E+02
9879	6.06E+02
9880	6.05E+02
9881	6.05E+02
9882	6.05E+02
9883	6.05E+02
9884	6.04E+02
9885	6.04E+02
9886	6.04E+02
9887	6.04E+02
9888	6.04E+02
9889	6.03E+02
9890	6.03E+02
9891	6.03E+02
9892	6.03E+02
9893	6.03E+02
9894	6.03E+02
9895	6.02E+02
9896	6.02E+02
9897	6.02E+02
9898	6.01E+02
9899	6.01E+02
9900	6.01E+02
9901	6.01E+02
9902	6.01E+02
9903	6.00E+02
9904	6.00E+02
9905	6.00E+02
9906	6.00E+02
9907	6.00E+02
9908	6.00E+02
9909	5.99E+02
9910	5.99E+02
9911	5.99E+02
9912	5.99E+02
9913	5.98E+02
9914	5.98E+02
9915	5.98E+02
9916	5.98E+02
9917	5.98E+02
9918	5.97E+02
9919	5.97E+02
9920	5.97E+02
9921	5.97E+02
9922	5.97E+02
9923	5.96E+02
9924	5.96E+02
9925	5.96E+02
9926	5.96E+02
9927	5.95E+02
9928	5.95E+02
9929	5.95E+02
9930	5.95E+02
9931	5.95E+02
9932	5.94E+02
9933	5.94E+02
9934	5.94E+02
9935	5.94E+02
9936	5.94E+02
9937	5.94E+02
9938	5.93E+02
9939	5.93E+02
9940	5.93E+02
9941	5.93E+02
9942	5.93E+02
9943	5.92E+02
9944	5.92E+02
9945	5.92E+02
9946	5.92E+02
9947	5.91E+02
9948	5.91E+02
9949	5.91E+02
9950	5.91E+02
9951	5.91E+02
9952	5.90E+02
9953	5.90E+02
9954	5.90E+02
9955	5.90E+02
9956	5.90E+02
9957	5.89E+02
9958	5.89E+02
9959	5.89E+02
9960	5.89E+02
9961	5.89E+02
9962	5.88E+02
9963	5.88E+02
9964	5.88E+02
9965	5.88E+02
9966	5.88E+02
9967	5.87E+02
9968	5.87E+02
9969	5.87E+02
9970	5.87E+02
9971	5.87E+02
9972	5.86E+02
9973	5.86E+02
9974	5.86E+02
9975	5.86E+02
9976	5.86E+02
9977	5.85E+02
9978	5.85E+02
9979	5.85E+02
9980	5.85E+02
9981	5.84E+02
9982	5.84E+02
9983	5.84E+02
9984	5.84E+02
9985	5.83E+02
9986	5.83E+02
9987	5.83E+02
9988	5.83E+02
9989	5.83E+02
9990	5.82E+02
9991	5.82E+02
9992	5.82E+02
9993	5.82E+02
9994	5.82E+02
9995	5.81E+02
9996	5.81E+02
9997	5.81E+02
9998	5.81E+02
9999	5.81E+02
10000	5.80E+02
10001	5.80E+02
10002	5.80E+02
10003	5.80E+02
10004	5.79E+02
10005	5.79E+02
10006	5.79E+02
10007	5.79E+02
10008	5.78E+02
10009	5.78E+02
10010	5.78E+02
10011	5.78E+02
10012	5.78E+02
10013	5.77E+02
10014	5.77E+02
10015	5.77E+02
10016	5.77E+02
10017	5.76E+02
10018	5.76E+02
10019	5.76E+02
10020	5.76E+02
10021	5.76E+02
10022	5.75E+02
10023	5.75E+02
10024	5.75E+02
10025	5.75E+02
10026	5.75E+02
10027	5.74E+02
10028	5.74E+02
10029	5.74E+02
10030	5.74E+02
10031	5.74E+02
10032	5.73E+02
10033	5.73E+02
10034	5.73E+02
10035	5.73E+02
10036	5.72E+02
10037	5.72E+02
10038	5.72E+02
10039	5.72E+02
10040	5.72E+02
10041	5.71E+02
10042	5.71E+02
10043	5.71E+02
10044	5.71E+02
10045	5.71E+02
10046	5.70E+02
10047	5.70E+02
10048	5.70E+02
10049	5.70E+02
10050	5.69E+02
10051	5.69E+02
10052	5.69E+02
10053	5.69E+02
10054	5.68E+02
10055	5.68E+02
10056	5.68E+02
10057	5.68E+02
10058	5.67E+02
10059	5.67E+02
10060	5.67E+02
10061	5.67E+02
10062	5.67E+02
10063	5.67E+02
10064	5.66E+02
10065	5.66E+02
10066	5.66E+02
10067	5.66E+02
10068	5.65E+02
10069	5.65E+02
10070	5.65E+02
10071	5.65E+02
10072	5.65E+02
10073	5.64E+02
10074	5.64E+02
10075	5.64E+02
10076	5.64E+02
10077	5.64E+02
10078	5.63E+02
10079	5.63E+02
10080	5.63E+02
10081	5.63E+02
10082	5.63E+02
10083	5.63E+02
10084	5.62E+02
10085	5.62E+02
10086	5.62E+02
10087	5.61E+02
10088	5.61E+02
10089	5.61E+02
10090	5.60E+02
10091	5.60E+02
10092	5.60E+02
10093	5.60E+02
10094	5.60E+02
10095	5.59E+02
10096	5.59E+02
10097	5.59E+02
10098	5.59E+02
10099	5.59E+02
10100	5.58E+02
10101	5.58E+02
10102	5.58E+02
10103	5.58E+02
10104	5.58E+02
10105	5.57E+02
10106	5.57E+02
10107	5.57E+02
10108	5.57E+02
10109	5.57E+02
10110	5.56E+02
10111	5.56E+02
10112	5.56E+02
10113	5.56E+02
10114	5.55E+02
10115	5.55E+02
10116	5.55E+02
10117	5.55E+02
10118	5.55E+02
10119	5.55E+02
10120	5.54E+02
10121	5.54E+02
10122	5.54E+02
10123	5.54E+02
10124	5.53E+02
10125	5.53E+02
10126	5.53E+02
10127	5.53E+02
10128	5.53E+02
10129	5.52E+02
10130	5.52E+02
10131	5.52E+02
10132	5.52E+02
10133	5.51E+02
10134	5.51E+02
10135	5.51E+02
10136	5.51E+02
10137	5.51E+02
10138	5.50E+02
10139	5.50E+02
10140	5.50E+02
10141	5.50E+02
10142	5.50E+02
10143	5.49E+02
10144	5.49E+02
10145	5.49E+02
10146	5.49E+02
10147	5.49E+02
10148	5.48E+02
10149	5.48E+02
10150	5.48E+02
10151	5.48E+02
10152	5.47E+02
10153	5.47E+02
10154	5.47E+02
10155	5.47E+02
10156	5.46E+02
10157	5.46E+02
10158	5.46E+02
10159	5.46E+02
10160	5.46E+02
10161	5.46E+02
10162	5.45E+02
10163	5.45E+02
10164	5.45E+02
10165	5.45E+02
10166	5.44E+02
10167	5.44E+02
10168	5.44E+02
10169	5.44E+02
10170	5.44E+02
10171	5.43E+02
10172	5.43E+02
10173	5.43E+02
10174	5.43E+02
10175	5.42E+02
10176	5.42E+02
10177	5.42E+02
10178	5.42E+02
10179	5.42E+02
10180	5.41E+02
10181	5.41E+02
10182	5.41E+02
10183	5.40E+02
10184	5.40E+02
10185	5.40E+02
10186	5.40E+02
10187	5.40E+02
10188	5.40E+02
10189	5.39E+02
10190	5.39E+02
10191	5.39E+02
10192	5.39E+02
10193	5.39E+02
10194	5.38E+02
10195	5.38E+02
10196	5.38E+02
10197	5.38E+02
10198	5.38E+02
10199	5.37E+02
10200	5.37E+02
10201	5.37E+02
10202	5.37E+02
10203	5.36E+02
10204	5.36E+02
10205	5.36E+02
10206	5.36E+02
10207	5.36E+02
10208	5.35E+02
10209	5.35E+02
10210	5.35E+02
10211	5.34E+02
10212	5.34E+02
10213	5.34E+02
10214	5.34E+02
10215	5.34E+02
10216	5.34E+02
10217	5.33E+02
10218	5.33E+02
10219	5.33E+02
10220	5.33E+02
10221	5.32E+02
10222	5.32E+02
10223	5.32E+02
10224	5.32E+02
10225	5.32E+02
10226	5.31E+02
10227	5.31E+02
10228	5.31E+02
10229	5.31E+02
10230	5.31E+02
10231	5.30E+02
10232	5.30E+02
10233	5.30E+02
10234	5.30E+02
10235	5.30E+02
10236	5.29E+02
10237	5.29E+02
10238	5.29E+02
10239	5.29E+02
10240	5.29E+02
10241	5.28E+02
10242	5.28E+02
10243	5.28E+02
10244	5.28E+02
10245	5.27E+02
10246	5.27E+02
10247	5.27E+02
10248	5.27E+02
10249	5.26E+02
10250	5.26E+02
10251	5.26E+02
10252	5.26E+02
10253	5.26E+02
10254	5.25E+02
10255	5.25E+02
10256	5.25E+02
10257	5.25E+02
10258	5.24E+02
10259	5.24E+02
10260	5.24E+02
10261	5.24E+02
10262	5.24E+02
10263	5.23E+02
10264	5.23E+02
10265	5.23E+02
10266	5.23E+02
10267	5.22E+02
10268	5.22E+02
10269	5.22E+02
10270	5.22E+02
10271	5.21E+02
10272	5.21E+02
10273	5.21E+02
10274	5.21E+02
10275	5.21E+02
10276	5.20E+02
10277	5.20E+02
10278	5.20E+02
10279	5.20E+02
10280	5.20E+02
10281	5.19E+02
10282	5.19E+02
10283	5.19E+02
10284	5.19E+02
10285	5.19E+02
10286	5.18E+02
10287	5.18E+02
10288	5.18E+02
10289	5.18E+02
10290	5.17E+02
10291	5.17E+02
10292	5.17E+02
10293	5.17E+02
10294	5.17E+02
10295	5.16E+02
10296	5.16E+02
10297	5.16E+02
10298	5.16E+02
10299	5.16E+02
10300	5.16E+02
10301	5.15E+02
10302	5.15E+02
10303	5.15E+02
10304	5.15E+02
10305	5.15E+02
10306	5.14E+02
10307	5.14E+02
10308	5.14E+02
10309	5.13E+02
10310	5.13E+02
10311	5.13E+02
10312	5.13E+02
10313	5.13E+02
10314	5.12E+02
10315	5.12E+02
10316	5.12E+02
10317	5.12E+02
10318	5.12E+02
10319	5.11E+02
10320	5.11E+02
10321	5.11E+02
10322	5.11E+02
10323	5.11E+02
10324	5.10E+02
10325	5.10E+02
10326	5.10E+02
10327	5.10E+02
10328	5.10E+02
10329	5.09E+02
10330	5.09E+02
10331	5.09E+02
10332	5.09E+02
10333	5.09E+02
10334	5.08E+02
10335	5.08E+02
10336	5.08E+02
10337	5.07E+02
10338	5.07E+02
10339	5.07E+02
10340	5.07E+02
10341	5.07E+02
10342	5.06E+02
10343	5.06E+02
10344	5.06E+02
10345	5.06E+02
10346	5.06E+02
10347	5.06E+02
10348	5.05E+02
10349	5.05E+02
10350	5.05E+02
10351	5.05E+02
10352	5.04E+02
10353	5.04E+02
10354	5.04E+02
10355	5.03E+02
10356	5.03E+02
10357	5.03E+02
10358	5.03E+02
10359	5.03E+02
10360	5.03E+02
10361	5.03E+02
10362	5.02E+02
10363	5.02E+02
10364	5.02E+02
10365	5.01E+02
10366	5.01E+02
10367	5.01E+02
10368	5.01E+02
10369	5.01E+02
10370	5.01E+02
10371	5.00E+02
10372	5.00E+02
10373	5.00E+02
10374	5.00E+02
10375	5.00E+02
10376	4.99E+02
10377	4.99E+02
10378	4.99E+02
10379	4.99E+02
10380	4.98E+02
10381	4.98E+02
10382	4.98E+02
10383	4.98E+02
10384	4.97E+02
10385	4.97E+02
10386	4.97E+02
10387	4.97E+02
10388	4.96E+02
10389	4.96E+02
10390	4.96E+02
10391	4.96E+02
10392	4.96E+02
10393	4.96E+02
10394	4.96E+02
10395	4.95E+02
10396	4.95E+02
10397	4.95E+02
10398	4.95E+02
10399	4.95E+02
10400	4.94E+02
10401	4.94E+02
10402	4.94E+02
10403	4.94E+02
10404	4.93E+02
10405	4.93E+02
10406	4.93E+02
10407	4.93E+02
10408	4.92E+02
10409	4.92E+02
10410	4.92E+02
10411	4.92E+02
10412	4.92E+02
10413	4.91E+02
10414	4.91E+02
10415	4.91E+02
10416	4.91E+02
10417	4.91E+02
10418	4.90E+02
10419	4.90E+02
10420	4.90E+02
10421	4.90E+02
10422	4.89E+02
10423	4.89E+02
10424	4.89E+02
10425	4.89E+02
10426	4.89E+02
10427	4.89E+02
10428	4.89E+02
10429	4.88E+02
10430	4.88E+02
10431	4.88E+02
10432	4.87E+02
10433	4.87E+02
10434	4.87E+02
10435	4.87E+02
10436	4.87E+02
10437	4.87E+02
10438	4.86E+02
10439	4.86E+02
10440	4.86E+02
10441	4.86E+02
10442	4.85E+02
10443	4.85E+02
10444	4.85E+02
10445	4.85E+02
10446	4.85E+02
10447	4.84E+02
10448	4.84E+02
10449	4.84E+02
10450	4.84E+02
10451	4.84E+02
10452	4.83E+02
10453	4.83E+02
10454	4.83E+02
10455	4.83E+02
10456	4.83E+02
10457	4.83E+02
10458	4.82E+02
10459	4.82E+02
10460	4.82E+02
10461	4.82E+02
10462	4.82E+02
10463	4.82E+02
10464	4.81E+02
10465	4.81E+02
10466	4.81E+02
10467	4.81E+02
10468	4.80E+02
10469	4.80E+02
10470	4.80E+02
10471	4.80E+02
10472	4.80E+02
10473	4.79E+02
10474	4.79E+02
10475	4.79E+02
10476	4.79E+02
10477	4.79E+02
10478	4.78E+02
10479	4.78E+02
10480	4.78E+02
10481	4.78E+02
10482	4.78E+02
10483	4.78E+02
10484	4.77E+02
10485	4.77E+02
10486	4.77E+02
10487	4.77E+02
10488	4.77E+02
10489	4.76E+02
10490	4.76E+02
10491	4.76E+02
10492	4.76E+02
10493	4.76E+02
10494	4.75E+02
10495	4.75E+02
10496	4.75E+02
10497	4.75E+02
10498	4.75E+02
10499	4.74E+02
10500	4.74E+02
10501	4.74E+02
10502	4.74E+02
10503	4.74E+02
10504	4.74E+02
10505	4.73E+02
10506	4.73E+02
10507	4.73E+02
10508	4.73E+02
10509	4.73E+02
10510	4.72E+02
10511	4.72E+02
10512	4.72E+02
10513	4.72E+02
10514	4.72E+02
10515	4.71E+02
10516	4.71E+02
10517	4.71E+02
10518	4.71E+02
10519	4.70E+02
10520	4.70E+02
10521	4.70E+02
10522	4.70E+02
10523	4.70E+02
10524	4.70E+02
10525	4.69E+02
10526	4.69E+02
10527	4.69E+02
10528	4.69E+02
10529	4.68E+02
10530	4.68E+02
10531	4.68E+02
10532	4.68E+02
10533	4.68E+02
10534	4.67E+02
10535	4.67E+02
10536	4.67E+02
10537	4.67E+02
10538	4.67E+02
10539	4.66E+02
10540	4.66E+02
10541	4.66E+02
10542	4.66E+02
10543	4.66E+02
10544	4.65E+02
10545	4.65E+02
10546	4.65E+02
10547	4.65E+02
10548	4.65E+02
10549	4.64E+02
10550	4.64E+02
10551	4.64E+02
10552	4.64E+02
10553	4.64E+02
10554	4.64E+02
10555	4.63E+02
10556	4.63E+02
10557	4.63E+02
10558	4.63E+02
10559	4.62E+02
10560	4.62E+02
10561	4.62E+02
10562	4.62E+02
10563	4.62E+02
10564	4.61E+02
10565	4.61E+02
10566	4.61E+02
10567	4.61E+02
10568	4.61E+02
10569	4.61E+02
10570	4.60E+02
10571	4.60E+02
10572	4.60E+02
10573	4.60E+02
10574	4.59E+02
10575	4.59E+02
10576	4.59E+02
10577	4.59E+02
10578	4.59E+02
10579	4.58E+02
10580	4.58E+02
10581	4.58E+02
10582	4.58E+02
10583	4.57E+02
10584	4.57E+02
10585	4.57E+02
10586	4.57E+02
10587	4.57E+02
10588	4.56E+02
10589	4.56E+02
10590	4.56E+02
10591	4.56E+02
10592	4.55E+02
10593	4.55E+02
10594	4.55E+02
10595	4.55E+02
10596	4.55E+02
10597	4.55E+02
10598	4.55E+02
10599	4.54E+02
10600	4.54E+02
10601	4.54E+02
10602	4.54E+02
10603	4.53E+02
10604	4.53E+02
10605	4.53E+02
10606	4.53E+02
10607	4.53E+02
10608	4.52E+02
10609	4.52E+02
10610	4.52E+02
10611	4.51E+02
10612	4.51E+02
10613	4.51E+02
10614	4.51E+02
10615	4.51E+02
10616	4.50E+02
10617	4.50E+02
10618	4.50E+02
10619	4.50E+02
10620	4.50E+02
10621	4.50E+02
10622	4.49E+02
10623	4.49E+02
10624	4.49E+02
10625	4.49E+02
10626	4.48E+02
10627	4.48E+02
10628	4.48E+02
10629	4.48E+02
10630	4.48E+02
10631	4.48E+02
10632	4.48E+02
10633	4.47E+02
10634	4.47E+02
10635	4.47E+02
10636	4.47E+02
10637	4.47E+02
10638	4.46E+02
10639	4.46E+02
10640	4.46E+02
10641	4.46E+02
10642	4.46E+02
10643	4.45E+02
10644	4.45E+02
10645	4.45E+02
10646	4.45E+02
10647	4.44E+02
10648	4.44E+02
10649	4.44E+02
10650	4.44E+02
10651	4.44E+02
10652	4.44E+02
10653	4.43E+02
10654	4.43E+02
10655	4.43E+02
10656	4.43E+02
10657	4.43E+02
10658	4.42E+02
10659	4.42E+02
10660	4.42E+02
10661	4.42E+02
10662	4.41E+02
10663	4.41E+02
10664	4.41E+02
10665	4.41E+02
10666	4.41E+02
10667	4.41E+02
10668	4.40E+02
10669	4.40E+02
10670	4.40E+02
10671	4.40E+02
10672	4.40E+02
10673	4.39E+02
10674	4.39E+02
10675	4.39E+02
10676	4.39E+02
10677	4.39E+02
10678	4.38E+02
10679	4.38E+02
10680	4.38E+02
10681	4.38E+02
10682	4.37E+02
10683	4.37E+02
10684	4.37E+02
10685	4.37E+02
10686	4.37E+02
10687	4.36E+02
10688	4.36E+02
10689	4.36E+02
10690	4.36E+02
10691	4.36E+02
10692	4.36E+02
10693	4.35E+02
10694	4.35E+02
10695	4.35E+02
10696	4.35E+02
10697	4.35E+02
10698	4.34E+02
10699	4.34E+02
10700	4.34E+02
10701	4.34E+02
10702	4.33E+02
10703	4.33E+02
10704	4.33E+02
10705	4.33E+02
10706	4.32E+02
10707	4.32E+02
10708	4.32E+02
10709	4.32E+02
10710	4.31E+02
10711	4.31E+02
10712	4.31E+02
10713	4.31E+02
10714	4.30E+02
10715	4.30E+02
10716	4.30E+02
10717	4.30E+02
10718	4.30E+02
10719	4.30E+02
10720	4.29E+02
10721	4.29E+02
10722	4.29E+02
10723	4.29E+02
10724	4.29E+02
10725	4.28E+02
10726	4.28E+02
10727	4.28E+02
10728	4.28E+02
10729	4.28E+02
10730	4.27E+02
10731	4.27E+02
10732	4.27E+02
10733	4.27E+02
10734	4.27E+02
10735	4.27E+02
10736	4.26E+02
10737	4.26E+02
10738	4.26E+02
10739	4.26E+02
10740	4.25E+02
10741	4.25E+02
10742	4.25E+02
10743	4.25E+02
10744	4.24E+02
10745	4.24E+02
10746	4.24E+02
10747	4.24E+02
10748	4.24E+02
10749	4.23E+02
10750	4.23E+02
10751	4.23E+02
10752	4.23E+02
10753	4.23E+02
10754	4.22E+02
10755	4.22E+02
10756	4.22E+02
10757	4.22E+02
10758	4.22E+02
10759	4.22E+02
10760	4.21E+02
10761	4.21E+02
10762	4.21E+02
10763	4.21E+02
10764	4.21E+02
10765	4.20E+02
10766	4.20E+02
10767	4.20E+02
10768	4.19E+02
10769	4.19E+02
10770	4.19E+02
10771	4.19E+02
10772	4.19E+02
10773	4.19E+02
10774	4.18E+02
10775	4.18E+02
10776	4.18E+02
10777	4.18E+02
10778	4.17E+02
10779	4.17E+02
10780	4.17E+02
10781	4.17E+02
10782	4.16E+02
10783	4.16E+02
10784	4.16E+02
10785	4.16E+02
10786	4.16E+02
10787	4.15E+02
10788	4.15E+02
10789	4.15E+02
10790	4.14E+02
10791	4.14E+02
10792	4.14E+02
10793	4.14E+02
10794	4.14E+02
10795	4.13E+02
10796	4.13E+02
10797	4.13E+02
10798	4.13E+02
10799	4.12E+02
10800	4.12E+02
10801	4.12E+02
10802	4.12E+02
10803	4.12E+02
10804	4.12E+02
10805	4.11E+02
10806	4.11E+02
10807	4.11E+02
10808	4.11E+02
10809	4.11E+02
10810	4.10E+02
10811	4.10E+02
10812	4.10E+02
10813	4.10E+02
10814	4.10E+02
10815	4.09E+02
10816	4.09E+02
10817	4.09E+02
10818	4.09E+02
10819	4.09E+02
10820	4.08E+02
10821	4.08E+02
10822	4.08E+02
10823	4.08E+02
10824	4.08E+02
10825	4.08E+02
10826	4.07E+02
10827	4.07E+02
10828	4.07E+02
10829	4.07E+02
10830	4.07E+02
10831	4.06E+02
10832	4.06E+02
10833	4.06E+02
10834	4.06E+02
10835	4.06E+02
10836	4.05E+02
10837	4.05E+02
10838	4.05E+02
10839	4.05E+02
10840	4.04E+02
10841	4.04E+02
10842	4.04E+02
10843	4.04E+02
10844	4.03E+02
10845	4.03E+02
10846	4.03E+02
10847	4.03E+02
10848	4.02E+02
10849	4.02E+02
10850	4.02E+02
10851	4.02E+02
10852	4.02E+02
10853	4.02E+02
10854	4.01E+02
10855	4.01E+02
10856	4.01E+02
10857	4.01E+02
10858	4.01E+02
10859	4.00E+02
10860	4.00E+02
10861	4.00E+02
10862	4.00E+02
10863	4.00E+02
10864	3.99E+02
10865	3.99E+02
10866	3.99E+02
10867	3.99E+02
10868	3.99E+02
10869	3.98E+02
10870	3.98E+02
10871	3.98E+02
10872	3.98E+02
10873	3.98E+02
10874	3.98E+02
10875	3.97E+02
10876	3.97E+02
10877	3.97E+02
10878	3.97E+02
10879	3.96E+02
10880	3.96E+02
10881	3.96E+02
10882	3.96E+02
10883	3.96E+02
10884	3.95E+02
10885	3.95E+02
10886	3.95E+02
10887	3.95E+02
10888	3.95E+02
10889	3.95E+02
10890	3.94E+02
10891	3.94E+02
10892	3.94E+02
10893	3.94E+02
10894	3.94E+02
10895	3.93E+02
10896	3.93E+02
10897	3.93E+02
10898	3.93E+02
10899	3.93E+02
10900	3.92E+02
10901	3.92E+02
10902	3.92E+02
10903	3.91E+02
10904	3.91E+02
10905	3.91E+02
10906	3.91E+02
10907	3.91E+02
10908	3.91E+02
10909	3.90E+02
10910	3.90E+02
10911	3.90E+02
10912	3.90E+02
10913	3.89E+02
10914	3.89E+02
10915	3.89E+02
10916	3.89E+02
10917	3.89E+02
10918	3.88E+02
10919	3.88E+02
10920	3.88E+02
10921	3.88E+02
10922	3.88E+02
10923	3.87E+02
10924	3.87E+02
10925	3.87E+02
10926	3.87E+02
10927	3.87E+02
10928	3.86E+02
10929	3.86E+02
10930	3.86E+02
10931	3.86E+02
10932	3.85E+02
10933	3.85E+02
10934	3.85E+02
10935	3.85E+02
10936	3.85E+02
10937	3.84E+02
10938	3.84E+02
10939	3.84E+02
10940	3.84E+02
10941	3.84E+02
10942	3.83E+02
10943	3.83E+02
10944	3.83E+02
10945	3.83E+02
10946	3.82E+02
10947	3.82E+02
10948	3.82E+02
10949	3.82E+02
10950	3.81E+02
10951	3.81E+02
10952	3.81E+02
10953	3.80E+02
10954	3.80E+02
10955	3.80E+02
10956	3.80E+02
10957	3.80E+02
10958	3.79E+02
10959	3.79E+02
10960	3.79E+02
10961	3.79E+02
10962	3.79E+02
10963	3.79E+02
10964	3.78E+02
10965	3.78E+02
10966	3.78E+02
10967	3.78E+02
10968	3.77E+02
10969	3.77E+02
10970	3.77E+02
10971	3.77E+02
10972	3.77E+02
10973	3.76E+02
10974	3.76E+02
10975	3.76E+02
10976	3.76E+02
10977	3.76E+02
10978	3.75E+02
10979	3.75E+02
10980	3.75E+02
10981	3.75E+02
10982	3.75E+02
10983	3.74E+02
10984	3.74E+02
10985	3.74E+02
10986	3.74E+02
10987	3.74E+02
10988	3.73E+02
10989	3.73E+02
10990	3.73E+02
10991	3.73E+02
10992	3.72E+02
10993	3.72E+02
10994	3.72E+02
10995	3.72E+02
10996	3.71E+02
10997	3.71E+02
10998	3.71E+02
10999	3.71E+02
11000	3.70E+02
11001	3.70E+02
11002	3.70E+02
11003	3.70E+02
11004	3.70E+02
11005	3.70E+02
11006	3.69E+02
11007	3.69E+02
11008	3.69E+02
11009	3.69E+02
11010	3.69E+02
11011	3.69E+02
11012	3.68E+02
11013	3.67E+02
11014	3.67E+02
11015	3.67E+02
11016	3.67E+02
11017	3.67E+02
11018	3.67E+02
11019	3.66E+02
11020	3.66E+02
11021	3.66E+02
11022	3.66E+02
11023	3.65E+02
11024	3.65E+02
11025	3.65E+02
11026	3.65E+02
11027	3.64E+02
11028	3.64E+02
11029	3.64E+02
11030	3.64E+02
11031	3.64E+02
11032	3.64E+02
11033	3.64E+02
11034	3.63E+02
11035	3.63E+02
11036	3.63E+02
11037	3.63E+02
11038	3.63E+02
11039	3.62E+02
11040	3.62E+02
11041	3.62E+02
11042	3.62E+02
11043	3.62E+02
11044	3.61E+02
11045	3.61E+02
11046	3.61E+02
11047	3.61E+02
11048	3.61E+02
11049	3.61E+02
11050	3.60E+02
11051	3.60E+02
11052	3.59E+02
11053	3.59E+02
11054	3.59E+02
11055	3.59E+02
11056	3.59E+02
11057	3.59E+02
11058	3.59E+02
11059	3.58E+02
11060	3.58E+02
11061	3.58E+02
11062	3.58E+02
11063	3.58E+02
11064	3.57E+02
11065	3.57E+02
11066	3.57E+02
11067	3.56E+02
11068	3.56E+02
11069	3.56E+02
11070	3.56E+02
11071	3.55E+02
11072	3.55E+02
11073	3.55E+02
11074	3.55E+02
11075	3.54E+02
11076	3.54E+02
11077	3.54E+02
11078	3.54E+02
11079	3.54E+02
11080	3.54E+02
11081	3.53E+02
11082	3.53E+02
11083	3.53E+02
11084	3.52E+02
11085	3.52E+02
11086	3.52E+02
11087	3.52E+02
11088	3.51E+02
11089	3.51E+02
11090	3.51E+02
11091	3.51E+02
11092	3.51E+02
11093	3.51E+02
11094	3.50E+02
11095	3.50E+02
11096	3.50E+02
11097	3.50E+02
11098	3.49E+02
11099	3.49E+02
11100	3.49E+02
11101	3.49E+02
11102	3.49E+02
11103	3.48E+02
11104	3.48E+02
11105	3.48E+02
11106	3.48E+02
11107	3.48E+02
11108	3.47E+02
11109	3.47E+02
11110	3.47E+02
11111	3.47E+02
11112	3.46E+02
11113	3.46E+02
11114	3.46E+02
11115	3.46E+02
11116	3.46E+02
11117	3.46E+02
11118	3.45E+02
11119	3.45E+02
11120	3.45E+02
11121	3.45E+02
11122	3.45E+02
11123	3.44E+02
11124	3.44E+02
11125	3.44E+02
11126	3.44E+02
11127	3.44E+02
11128	3.43E+02
11129	3.43E+02
11130	3.43E+02
11131	3.43E+02
11132	3.42E+02
11133	3.42E+02
11134	3.42E+02
11135	3.42E+02
11136	3.42E+02
11137	3.42E+02
11138	3.41E+02
11139	3.41E+02
11140	3.41E+02
11141	3.41E+02
11142	3.40E+02
11143	3.40E+02
11144	3.40E+02
11145	3.40E+02
11146	3.40E+02
11147	3.39E+02
11148	3.39E+02
11149	3.39E+02
11150	3.39E+02
11151	3.39E+02
11152	3.39E+02
11153	3.38E+02
11154	3.38E+02
11155	3.38E+02
11156	3.37E+02
11157	3.37E+02
11158	3.37E+02
11159	3.36E+02
11160	3.36E+02
11161	3.36E+02
11162	3.36E+02
11163	3.36E+02
11164	3.35E+02
11165	3.35E+02
11166	3.35E+02
11167	3.35E+02
11168	3.34E+02
11169	3.34E+02
11170	3.34E+02
11171	3.34E+02
11172	3.34E+02
11173	3.34E+02
11174	3.33E+02
11175	3.33E+02
11176	3.33E+02
11177	3.33E+02
11178	3.32E+02
11179	3.32E+02
11180	3.32E+02
11181	3.32E+02
11182	3.31E+02
11183	3.31E+02
11184	3.31E+02
11185	3.31E+02
11186	3.31E+02
11187	3.30E+02
11188	3.30E+02
11189	3.30E+02
11190	3.30E+02
11191	3.30E+02
11192	3.29E+02
11193	3.29E+02
11194	3.29E+02
11195	3.29E+02
11196	3.29E+02
11197	3.28E+02
11198	3.28E+02
11199	3.28E+02
11200	3.28E+02
11201	3.27E+02
11202	3.27E+02
11203	3.27E+02
11204	3.27E+02
11205	3.26E+02
11206	3.26E+02
11207	3.26E+02
11208	3.26E+02
11209	3.26E+02
11210	3.26E+02
11211	3.25E+02
11212	3.25E+02
11213	3.25E+02
11214	3.25E+02
11215	3.24E+02
11216	3.24E+02
11217	3.24E+02
11218	3.24E+02
11219	3.23E+02
11220	3.23E+02
11221	3.23E+02
11222	3.23E+02
11223	3.22E+02
11224	3.22E+02
11225	3.22E+02
11226	3.21E+02
11227	3.21E+02
11228	3.21E+02
11229	3.21E+02
11230	3.21E+02
11231	3.21E+02
11232	3.21E+02
11233	3.20E+02
11234	3.20E+02
11235	3.20E+02
11236	3.20E+02
11237	3.20E+02
11238	3.20E+02
11239	3.19E+02
11240	3.19E+02
11241	3.19E+02
11242	3.19E+02
11243	3.18E+02
11244	3.18E+02
11245	3.18E+02
11246	3.18E+02
11247	3.18E+02
11248	3.17E+02
11249	3.17E+02
11250	3.17E+02
11251	3.17E+02
11252	3.17E+02
11253	3.16E+02
11254	3.16E+02
11255	3.16E+02
11256	3.16E+02
11257	3.16E+02
11258	3.16E+02
11259	3.15E+02
11260	3.15E+02
11261	3.15E+02
11262	3.15E+02
11263	3.14E+02
11264	3.14E+02
11265	3.14E+02
11266	3.14E+02
11267	3.14E+02
11268	3.14E+02
11269	3.13E+02
11270	3.13E+02
11271	3.13E+02
11272	3.13E+02
11273	3.13E+02
11274	3.12E+02
11275	3.12E+02
11276	3.12E+02
11277	3.12E+02
11278	3.11E+02
11279	3.11E+02
11280	3.11E+02
11281	3.10E+02
11282	3.10E+02
11283	3.10E+02
11284	3.10E+02
11285	3.10E+02
11286	3.09E+02
11287	3.09E+02
11288	3.09E+02
11289	3.09E+02
11290	3.09E+02
11291	3.08E+02
11292	3.08E+02
11293	3.08E+02
11294	3.08E+02
11295	3.08E+02
11296	3.07E+02
11297	3.07E+02
11298	3.07E+02
11299	3.07E+02
11300	3.07E+02
11301	3.06E+02
11302	3.06E+02
11303	3.06E+02
11304	3.06E+02
11305	3.05E+02
11306	3.05E+02
11307	3.05E+02
11308	3.05E+02
11309	3.05E+02
11310	3.05E+02
11311	3.04E+02
11312	3.04E+02
11313	3.04E+02
11314	3.04E+02
11315	3.04E+02
11316	3.03E+02
11317	3.03E+02
11318	3.03E+02
11319	3.03E+02
11320	3.03E+02
11321	3.02E+02
11322	3.02E+02
11323	3.02E+02
11324	3.02E+02
11325	3.02E+02
11326	3.01E+02
11327	3.01E+02
11328	3.01E+02
11329	3.01E+02
11330	3.01E+02
11331	3.00E+02
11332	3.00E+02
11333	3.00E+02
11334	2.99E+02
11335	2.99E+02
11336	2.99E+02
11337	2.99E+02
11338	2.99E+02
11339	2.98E+02
11340	2.98E+02
11341	2.98E+02
11342	2.98E+02
11343	2.97E+02
11344	2.97E+02
11345	2.97E+02
11346	2.97E+02
11347	2.97E+02
11348	2.97E+02
11349	2.96E+02
11350	2.96E+02
11351	2.96E+02
11352	2.96E+02
11353	2.95E+02
11354	2.95E+02
11355	2.95E+02
11356	2.95E+02
11357	2.95E+02
11358	2.95E+02
11359	2.94E+02
11360	2.94E+02
11361	2.94E+02
11362	2.94E+02
11363	2.94E+02
11364	2.93E+02
11365	2.93E+02
11366	2.93E+02
11367	2.93E+02
11368	2.92E+02
11369	2.92E+02
11370	2.92E+02
11371	2.92E+02
11372	2.92E+02
11373	2.92E+02
11374	2.91E+02
11375	2.91E+02
11376	2.91E+02
11377	2.91E+02
11378	2.91E+02
11379	2.90E+02
11380	2.90E+02
11381	2.90E+02
11382	2.90E+02
11383	2.90E+02
11384	2.89E+02
11385	2.89E+02
11386	2.89E+02
11387	2.89E+02
11388	2.89E+02
11389	2.88E+02
11390	2.88E+02
11391	2.88E+02
11392	2.88E+02
11393	2.88E+02
11394	2.88E+02
11395	2.87E+02
11396	2.87E+02
11397	2.87E+02
11398	2.87E+02
11399	2.87E+02
11400	2.86E+02
11401	2.86E+02
11402	2.86E+02
11403	2.86E+02
11404	2.86E+02
11405	2.85E+02
11406	2.85E+02
11407	2.85E+02
11408	2.85E+02
11409	2.84E+02
11410	2.84E+02
11411	2.84E+02
11412	2.84E+02
11413	2.83E+02
11414	2.83E+02
11415	2.83E+02
11416	2.83E+02
11417	2.83E+02
11418	2.82E+02
11419	2.82E+02
11420	2.82E+02
11421	2.82E+02
11422	2.81E+02
11423	2.81E+02
11424	2.81E+02
11425	2.81E+02
11426	2.81E+02
11427	2.81E+02
11428	2.80E+02
11429	2.80E+02
11430	2.80E+02
11431	2.80E+02
11432	2.79E+02
11433	2.79E+02
11434	2.79E+02
11435	2.79E+02
11436	2.79E+02
11437	2.78E+02
11438	2.78E+02
11439	2.78E+02
11440	2.78E+02
11441	2.78E+02
11442	2.77E+02
11443	2.77E+02
11444	2.77E+02
11445	2.76E+02
11446	2.76E+02
11447	2.76E+02
11448	2.76E+02
11449	2.75E+02
11450	2.75E+02
11451	2.75E+02
11452	2.75E+02
11453	2.75E+02
11454	2.74E+02
11455	2.74E+02
11456	2.74E+02
11457	2.74E+02
11458	2.74E+02
11459	2.74E+02
11460	2.74E+02
11461	2.74E+02
11462	2.73E+02
11463	2.73E+02
11464	2.73E+02
11465	2.73E+02
11466	2.73E+02
11467	2.72E+02
11468	2.72E+02
11469	2.72E+02
11470	2.72E+02
11471	2.72E+02
11472	2.72E+02
11473	2.72E+02
11474	2.71E+02
11475	2.71E+02
11476	2.71E+02
11477	2.71E+02
11478	2.70E+02
11479	2.70E+02
11480	2.70E+02
11481	2.70E+02
11482	2.70E+02
11483	2.69E+02
11484	2.69E+02
11485	2.69E+02
11486	2.69E+02
11487	2.68E+02
11488	2.68E+02
11489	2.68E+02
11490	2.68E+02
11491	2.68E+02
11492	2.68E+02
11493	2.67E+02
11494	2.67E+02
11495	2.67E+02
11496	2.67E+02
11497	2.67E+02
11498	2.66E+02
11499	2.66E+02
11500	2.66E+02
11501	2.66E+02
11502	2.65E+02
11503	2.65E+02
11504	2.65E+02
11505	2.65E+02
11506	2.65E+02
11507	2.64E+02
11508	2.64E+02
11509	2.64E+02
11510	2.64E+02
11511	2.64E+02
11512	2.63E+02
11513	2.63E+02
11514	2.63E+02
11515	2.63E+02
11516	2.63E+02
11517	2.63E+02
11518	2.62E+02
11519	2.62E+02
11520	2.62E+02
11521	2.61E+02
11522	2.61E+02
11523	2.61E+02
11524	2.61E+02
11525	2.61E+02
11526	2.61E+02
11527	2.60E+02
11528	2.60E+02
11529	2.60E+02
11530	2.60E+02
11531	2.60E+02
11532	2.59E+02
11533	2.59E+02
11534	2.59E+02
11535	2.59E+02
11536	2.58E+02
11537	2.58E+02
11538	2.58E+02
11539	2.58E+02
11540	2.57E+02
11541	2.57E+02
11542	2.57E+02
11543	2.57E+02
11544	2.57E+02
11545	2.57E+02
11546	2.56E+02
11547	2.56E+02
11548	2.56E+02
11549	2.55E+02
11550	2.55E+02
11551	2.55E+02
11552	2.55E+02
11553	2.55E+02
11554	2.54E+02
11555	2.54E+02
11556	2.54E+02
11557	2.54E+02
11558	2.54E+02
11559	2.54E+02
11560	2.53E+02
11561	2.53E+02
11562	2.53E+02
11563	2.52E+02
11564	2.52E+02
11565	2.52E+02
11566	2.52E+02
11567	2.52E+02
11568	2.51E+02
11569	2.51E+02
11570	2.51E+02
11571	2.51E+02
11572	2.51E+02
11573	2.50E+02
11574	2.50E+02
11575	2.50E+02
11576	2.50E+02
11577	2.49E+02
11578	2.49E+02
11579	2.49E+02
11580	2.49E+02
11581	2.49E+02
11582	2.49E+02
11583	2.48E+02
11584	2.48E+02
11585	2.48E+02
11586	2.48E+02
11587	2.48E+02
11588	2.47E+02
11589	2.47E+02
11590	2.47E+02
11591	2.47E+02
11592	2.47E+02
11593	2.47E+02
11594	2.47E+02
11595	2.46E+02
11596	2.46E+02
11597	2.46E+02
11598	2.46E+02
11599	2.46E+02
11600	2.46E+02
11601	2.45E+02
11602	2.45E+02
11603	2.45E+02
11604	2.45E+02
11605	2.45E+02
11606	2.45E+02
11607	2.44E+02
11608	2.44E+02
11609	2.44E+02
11610	2.44E+02
11611	2.44E+02
11612	2.44E+02
11613	2.43E+02
11614	2.43E+02
11615	2.43E+02
11616	2.43E+02
11617	2.43E+02
11618	2.42E+02
11619	2.42E+02
11620	2.42E+02
11621	2.42E+02
11622	2.41E+02
11623	2.41E+02
11624	2.41E+02
11625	2.41E+02
11626	2.41E+02
11627	2.41E+02
11628	2.40E+02
11629	2.40E+02
11630	2.40E+02
11631	2.40E+02
11632	2.40E+02
11633	2.39E+02
11634	2.39E+02
11635	2.39E+02
11636	2.38E+02
11637	2.38E+02
11638	2.38E+02
11639	2.38E+02
11640	2.38E+02
11641	2.38E+02
11642	2.37E+02
11643	2.37E+02
11644	2.37E+02
11645	2.37E+02
11646	2.37E+02
11647	2.36E+02
11648	2.36E+02
11649	2.36E+02
11650	2.36E+02
11651	2.35E+02
11652	2.35E+02
11653	2.35E+02
11654	2.35E+02
11655	2.35E+02
11656	2.34E+02
11657	2.34E+02
11658	2.34E+02
11659	2.33E+02
11660	2.33E+02
11661	2.33E+02
11662	2.33E+02
11663	2.33E+02
11664	2.33E+02
11665	2.32E+02
11666	2.32E+02
11667	2.32E+02
11668	2.32E+02
11669	2.31E+02
11670	2.31E+02
11671	2.31E+02
11672	2.31E+02
11673	2.31E+02
11674	2.30E+02
11675	2.30E+02
11676	2.30E+02
11677	2.29E+02
11678	2.29E+02
11679	2.29E+02
11680	2.29E+02
11681	2.29E+02
11682	2.29E+02
11683	2.28E+02
11684	2.28E+02
11685	2.28E+02
11686	2.28E+02
11687	2.28E+02
11688	2.27E+02
11689	2.27E+02
11690	2.27E+02
11691	2.27E+02
11692	2.27E+02
11693	2.27E+02
11694	2.26E+02
11695	2.26E+02
11696	2.26E+02
11697	2.26E+02
11698	2.25E+02
11699	2.25E+02
11700	2.25E+02
11701	2.25E+02
11702	2.25E+02
11703	2.24E+02
11704	2.24E+02
11705	2.24E+02
11706	2.24E+02
11707	2.24E+02
11708	2.24E+02
11709	2.23E+02
11710	2.23E+02
11711	2.23E+02
11712	2.23E+02
11713	2.23E+02
11714	2.22E+02
11715	2.22E+02
11716	2.22E+02
11717	2.22E+02
11718	2.22E+02
11719	2.22E+02
11720	2.21E+02
11721	2.21E+02
11722	2.21E+02
11723	2.20E+02
11724	2.20E+02
11725	2.20E+02
11726	2.20E+02
11727	2.20E+02
11728	2.20E+02
11729	2.19E+02
11730	2.19E+02
11731	2.19E+02
11732	2.19E+02
11733	2.18E+02
11734	2.18E+02
11735	2.18E+02
11736	2.18E+02
11737	2.17E+02
11738	2.17E+02
11739	2.17E+02
11740	2.17E+02
11741	2.16E+02
11742	2.16E+02
11743	2.16E+02
11744	2.16E+02
11745	2.16E+02
11746	2.16E+02
11747	2.15E+02
11748	2.15E+02
11749	2.15E+02
11750	2.15E+02
11751	2.15E+02
11752	2.14E+02
11753	2.14E+02
11754	2.14E+02
11755	2.14E+02
11756	2.14E+02
11757	2.13E+02
11758	2.13E+02
11759	2.13E+02
11760	2.13E+02
11761	2.13E+02
11762	2.12E+02
11763	2.12E+02
11764	2.12E+02
11765	2.12E+02
11766	2.11E+02
11767	2.11E+02
11768	2.11E+02
11769	2.11E+02
11770	2.11E+02
11771	2.10E+02
11772	2.10E+02
11773	2.10E+02
11774	2.10E+02
11775	2.10E+02
11776	2.09E+02
11777	2.09E+02
11778	2.09E+02
11779	2.08E+02
11780	2.08E+02
11781	2.08E+02
11782	2.08E+02
11783	2.08E+02
11784	2.07E+02
11785	2.07E+02
11786	2.07E+02
11787	2.07E+02
11788	2.07E+02
11789	2.06E+02
11790	2.06E+02
11791	2.06E+02
11792	2.06E+02
11793	2.06E+02
11794	2.06E+02
11795	2.06E+02
11796	2.05E+02
11797	2.05E+02
11798	2.05E+02
11799	2.05E+02
11800	2.05E+02
11801	2.04E+02
11802	2.04E+02
11803	2.04E+02
11804	2.04E+02
11805	2.03E+02
11806	2.03E+02
11807	2.03E+02
11808	2.03E+02
11809	2.02E+02
11810	2.02E+02
11811	2.02E+02
11812	2.02E+02
11813	2.01E+02
11814	2.01E+02
11815	2.01E+02
11816	2.00E+02
11817	2.00E+02
11818	2.00E+02
11819	2.00E+02
11820	1.99E+02
11821	1.99E+02
11822	1.99E+02
11823	1.99E+02
11824	1.98E+02
11825	1.98E+02
11826	1.98E+02
11827	1.98E+02
11828	1.98E+02
11829	1.98E+02
11830	1.97E+02
11831	1.97E+02
11832	1.97E+02
11833	1.97E+02
11834	1.97E+02
11835	1.96E+02
11836	1.96E+02
11837	1.96E+02
11838	1.96E+02
11839	1.96E+02
11840	1.95E+02
11841	1.95E+02
11842	1.95E+02
11843	1.95E+02
11844	1.94E+02
11845	1.94E+02
11846	1.94E+02
11847	1.94E+02
11848	1.94E+02
11849	1.94E+02
11850	1.94E+02
11851	1.93E+02
11852	1.93E+02
11853	1.93E+02
11854	1.93E+02
11855	1.93E+02
11856	1.93E+02
11857	1.93E+02
11858	1.92E+02
11859	1.92E+02
11860	1.92E+02
11861	1.92E+02
11862	1.91E+02
11863	1.91E+02
11864	1.91E+02
11865	1.91E+02
11866	1.91E+02
11867	1.90E+02
11868	1.90E+02
11869	1.90E+02
11870	1.89E+02
11871	1.89E+02
11872	1.89E+02
11873	1.88E+02
11874	1.88E+02
11875	1.88E+02
11876	1.87E+02
11877	1.87E+02
11878	1.87E+02
11879	1.87E+02
11880	1.87E+02
11881	1.87E+02
11882	1.86E+02
11883	1.86E+02
11884	1.86E+02
11885	1.86E+02
11886	1.86E+02
11887	1.85E+02
11888	1.85E+02
11889	1.85E+02
11890	1.85E+02
11891	1.85E+02
11892	1.84E+02
11893	1.84E+02
11894	1.84E+02
11895	1.84E+02
11896	1.84E+02
11897	1.84E+02
11898	1.83E+02
11899	1.83E+02
11900	1.83E+02
11901	1.83E+02
11902	1.82E+02
11903	1.82E+02
11904	1.81E+02
11905	1.81E+02
11906	1.81E+02
11907	1.81E+02
11908	1.81E+02
11909	1.81E+02
11910	1.80E+02
11911	1.80E+02
11912	1.80E+02
11913	1.80E+02
11914	1.79E+02
11915	1.79E+02
11916	1.79E+02
11917	1.79E+02
11918	1.79E+02
11919	1.79E+02
11920	1.78E+02
11921	1.78E+02
11922	1.78E+02
11923	1.78E+02
11924	1.78E+02
11925	1.77E+02
11926	1.77E+02
11927	1.77E+02
11928	1.77E+02
11929	1.76E+02
11930	1.76E+02
11931	1.76E+02
11932	1.76E+02
11933	1.76E+02
11934	1.75E+02
11935	1.75E+02
11936	1.75E+02
11937	1.75E+02
11938	1.75E+02
11939	1.74E+02
11940	1.74E+02
11941	1.74E+02
11942	1.74E+02
11943	1.74E+02
11944	1.73E+02
11945	1.73E+02
11946	1.73E+02
11947	1.73E+02
11948	1.72E+02
11949	1.72E+02
11950	1.72E+02
11951	1.71E+02
11952	1.71E+02
11953	1.71E+02
11954	1.71E+02
11955	1.71E+02
11956	1.70E+02
11957	1.70E+02
11958	1.70E+02
11959	1.69E+02
11960	1.69E+02
11961	1.69E+02
11962	1.69E+02
11963	1.68E+02
11964	1.68E+02
11965	1.68E+02
11966	1.68E+02
11967	1.67E+02
11968	1.67E+02
11969	1.67E+02
11970	1.67E+02
11971	1.67E+02
11972	1.67E+02
11973	1.67E+02
11974	1.67E+02
11975	1.66E+02
11976	1.66E+02
11977	1.66E+02
11978	1.66E+02
11979	1.65E+02
11980	1.65E+02
11981	1.65E+02
11982	1.65E+02
11983	1.65E+02
11984	1.64E+02
11985	1.64E+02
11986	1.64E+02
11987	1.63E+02
11988	1.63E+02
11989	1.63E+02
11990	1.63E+02
11991	1.63E+02
11992	1.62E+02
11993	1.62E+02
11994	1.62E+02
11995	1.62E+02
11996	1.62E+02
11997	1.62E+02
11998	1.61E+02
11999	1.61E+02
12000	1.61E+02
12001	1.61E+02
12002	1.61E+02
12003	1.60E+02
12004	1.60E+02
12005	1.60E+02
12006	1.59E+02
12007	1.59E+02
12008	1.59E+02
12009	1.59E+02
12010	1.58E+02
12011	1.58E+02
12012	1.58E+02
12013	1.57E+02
12014	1.57E+02
12015	1.57E+02
12016	1.57E+02
12017	1.57E+02
12018	1.56E+02
12019	1.56E+02
12020	1.56E+02
12021	1.56E+02
12022	1.56E+02
12023	1.56E+02
12024	1.55E+02
12025	1.55E+02
12026	1.55E+02
12027	1.55E+02
12028	1.54E+02
12029	1.54E+02
12030	1.54E+02
12031	1.54E+02
12032	1.53E+02
12033	1.53E+02
12034	1.53E+02
12035	1.53E+02
12036	1.53E+02
12037	1.53E+02
12038	1.53E+02
12039	1.52E+02
12040	1.52E+02
12041	1.52E+02
12042	1.51E+02
12043	1.51E+02
12044	1.51E+02
12045	1.51E+02
12046	1.51E+02
12047	1.51E+02
12048	1.50E+02
12049	1.50E+02
12050	1.49E+02
12051	1.49E+02
12052	1.49E+02
12053	1.49E+02
12054	1.49E+02
12055	1.48E+02
12056	1.48E+02
12057	1.48E+02
12058	1.48E+02
12059	1.48E+02
12060	1.48E+02
12061	1.48E+02
12062	1.47E+02
12063	1.47E+02
12064	1.47E+02
12065	1.47E+02
12066	1.47E+02
12067	1.47E+02
12068	1.46E+02
12069	1.46E+02
12070	1.46E+02
12071	1.46E+02
12072	1.46E+02
12073	1.46E+02
12074	1.46E+02
12075	1.45E+02
12076	1.45E+02
12077	1.44E+02
12078	1.44E+02
12079	1.44E+02
12080	1.44E+02
12081	1.44E+02
12082	1.43E+02
12083	1.43E+02
12084	1.42E+02
12085	1.42E+02
12086	1.42E+02
12087	1.41E+02
12088	1.41E+02
12089	1.41E+02
12090	1.41E+02
12091	1.41E+02
12092	1.40E+02
12093	1.40E+02
12094	1.40E+02
12095	1.40E+02
12096	1.39E+02
12097	1.39E+02
12098	1.39E+02
12099	1.39E+02
12100	1.39E+02
12101	1.38E+02
12102	1.38E+02
12103	1.38E+02
12104	1.38E+02
12105	1.37E+02
12106	1.37E+02
12107	1.37E+02
12108	1.37E+02
12109	1.37E+02
12110	1.37E+02
12111	1.37E+02
12112	1.36E+02
12113	1.35E+02
12114	1.35E+02
12115	1.35E+02
12116	1.35E+02
12117	1.35E+02
12118	1.34E+02
12119	1.34E+02
12120	1.34E+02
12121	1.34E+02
12122	1.34E+02
12123	1.33E+02
12124	1.33E+02
12125	1.33E+02
12126	1.33E+02
12127	1.33E+02
12128	1.33E+02
12129	1.32E+02
12130	1.32E+02
12131	1.32E+02
12132	1.32E+02
12133	1.32E+02
12134	1.31E+02
12135	1.31E+02
12136	1.31E+02
12137	1.31E+02
12138	1.31E+02
12139	1.31E+02
12140	1.30E+02
12141	1.30E+02
12142	1.30E+02
12143	1.30E+02
12144	1.30E+02
12145	1.29E+02
12146	1.29E+02
12147	1.29E+02
12148	1.29E+02
12149	1.29E+02
12150	1.29E+02
12151	1.28E+02
12152	1.28E+02
12153	1.27E+02
12154	1.27E+02
12155	1.27E+02
12156	1.27E+02
12157	1.26E+02
12158	1.26E+02
12159	1.26E+02
12160	1.26E+02
12161	1.25E+02
12162	1.25E+02
12163	1.25E+02
12164	1.25E+02
12165	1.24E+02
12166	1.24E+02
12167	1.24E+02
12168	1.24E+02
12169	1.24E+02
12170	1.23E+02
12171	1.23E+02
12172	1.23E+02
12173	1.23E+02
12174	1.22E+02
12175	1.22E+02
12176	1.22E+02
12177	1.22E+02
12178	1.21E+02
12179	1.21E+02
12180	1.21E+02
12181	1.21E+02
12182	1.21E+02
12183	1.21E+02
12184	1.20E+02
12185	1.20E+02
12186	1.20E+02
12187	1.20E+02
12188	1.20E+02
12189	1.19E+02
12190	1.19E+02
12191	1.19E+02
12192	1.19E+02
12193	1.18E+02
12194	1.18E+02
12195	1.18E+02
12196	1.18E+02
12197	1.18E+02
12198	1.17E+02
12199	1.17E+02
12200	1.17E+02
12201	1.16E+02
12202	1.16E+02
12203	1.16E+02
12204	1.16E+02
12205	1.16E+02
12206	1.16E+02
12207	1.16E+02
12208	1.16E+02
12209	1.15E+02
12210	1.15E+02
12211	1.15E+02
12212	1.14E+02
12213	1.14E+02
12214	1.14E+02
12215	1.14E+02
12216	1.14E+02
12217	1.13E+02
12218	1.13E+02
12219	1.13E+02
12220	1.13E+02
12221	1.13E+02
12222	1.12E+02
12223	1.12E+02
12224	1.12E+02
12225	1.11E+02
12226	1.11E+02
12227	1.11E+02
12228	1.11E+02
12229	1.10E+02
12230	1.10E+02
12231	1.10E+02
12232	1.10E+02
12233	1.09E+02
12234	1.09E+02
12235	1.09E+02
12236	1.09E+02
12237	1.08E+02
12238	1.08E+02
12239	1.08E+02
12240	1.08E+02
12241	1.08E+02
12242	1.07E+02
12243	1.07E+02
12244	1.07E+02
12245	1.07E+02
12246	1.07E+02
12247	1.07E+02
12248	1.06E+02
12249	1.06E+02
12250	1.06E+02
12251	1.06E+02
12252	1.06E+02
12253	1.05E+02
12254	1.05E+02
12255	1.05E+02
12256	1.05E+02
12257	1.05E+02
12258	1.04E+02
12259	1.04E+02
12260	1.04E+02
12261	1.04E+02
12262	1.04E+02
12263	1.03E+02
12264	1.03E+02
12265	1.03E+02
12266	1.02E+02
12267	1.02E+02
12268	1.02E+02
12269	1.02E+02
12270	1.02E+02
12271	1.02E+02
12272	1.02E+02
12273	1.01E+02
12274	1.01E+02
12275	1.01E+02
12276	1.01E+02
12277	1.01E+02
12278	1.01E+02
12279	1.00E+02
12280	9.98E+01
12281	9.95E+01
12282	9.89E+01
12283	9.88E+01
12284	9.86E+01
12285	9.85E+01
12286	9.83E+01
12287	9.79E+01
12288	9.77E+01
12289	9.71E+01
12290	9.69E+01
12291	9.67E+01
12292	9.66E+01
12293	9.61E+01
12294	9.58E+01
12295	9.56E+01
12296	9.55E+01
12297	9.54E+01
12298	9.51E+01
12299	9.49E+01
12300	9.47E+01
12301	9.46E+01
12302	9.45E+01
12303	9.44E+01
12304	9.44E+01
12305	9.42E+01
12306	9.41E+01
12307	9.40E+01
12308	9.39E+01
12309	9.38E+01
12310	9.35E+01
12311	9.35E+01
12312	9.31E+01
12313	9.31E+01
12314	9.24E+01
12315	9.21E+01
12316	9.16E+01
12317	9.14E+01
12318	9.13E+01
12319	9.12E+01
12320	9.10E+01
12321	9.08E+01
12322	9.06E+01
12323	9.05E+01
12324	9.00E+01
12325	8.97E+01
12326	8.97E+01
12327	8.95E+01
12328	8.93E+01
12329	8.92E+01
12330	8.91E+01
12331	8.90E+01
12332	8.88E+01
12333	8.88E+01
12334	8.86E+01
12335	8.80E+01
12336	8.80E+01
12337	8.78E+01
12338	8.74E+01
12339	8.72E+01
12340	8.70E+01
12341	8.68E+01
12342	8.62E+01
12343	8.59E+01
12344	8.58E+01
12345	8.58E+01
12346	8.57E+01
12347	8.49E+01
12348	8.44E+01
12349	8.43E+01
12350	8.40E+01
12351	8.40E+01
12352	8.38E+01
12353	8.38E+01
12354	8.36E+01
12355	8.35E+01
12356	8.32E+01
12357	8.28E+01
12358	8.26E+01
12359	8.25E+01
12360	8.20E+01
12361	8.20E+01
12362	8.18E+01
12363	8.18E+01
12364	8.16E+01
12365	8.12E+01
12366	8.10E+01
12367	8.09E+01
12368	8.08E+01
12369	8.07E+01
12370	8.07E+01
12371	8.01E+01
12372	7.99E+01
12373	7.97E+01
12374	7.95E+01
12375	7.89E+01
12376	7.89E+01
12377	7.86E+01
12378	7.81E+01
12379	7.80E+01
12380	7.76E+01
12381	7.74E+01
12382	7.73E+01
12383	7.72E+01
12384	7.70E+01
12385	7.70E+01
12386	7.69E+01
12387	7.67E+01
12388	7.67E+01
12389	7.64E+01
12390	7.63E+01
12391	7.63E+01
12392	7.53E+01
12393	7.52E+01
12394	7.49E+01
12395	7.48E+01
12396	7.47E+01
12397	7.44E+01
12398	7.43E+01
12399	7.37E+01
12400	7.35E+01
12401	7.31E+01
12402	7.30E+01
12403	7.27E+01
12404	7.25E+01
12405	7.24E+01
12406	7.23E+01
12407	7.21E+01
12408	7.17E+01
12409	7.16E+01
12410	7.14E+01
12411	7.12E+01
12412	7.12E+01
12413	7.10E+01
12414	7.08E+01
12415	7.06E+01
12416	7.04E+01
12417	7.02E+01
12418	6.99E+01
12419	6.98E+01
12420	6.97E+01
12421	6.95E+01
12422	6.92E+01
12423	6.90E+01
12424	6.89E+01
12425	6.87E+01
12426	6.84E+01
12427	6.83E+01
12428	6.82E+01
12429	6.80E+01
12430	6.79E+01
12431	6.76E+01
12432	6.74E+01
12433	6.72E+01
12434	6.71E+01
12435	6.61E+01
12436	6.61E+01
12437	6.59E+01
12438	6.59E+01
12439	6.58E+01
12440	6.57E+01
12441	6.54E+01
12442	6.51E+01
12443	6.50E+01
12444	6.48E+01
12445	6.47E+01
12446	6.45E+01
12447	6.44E+01
12448	6.39E+01
12449	6.38E+01
12450	6.34E+01
12451	6.30E+01
12452	6.29E+01
12453	6.26E+01
12454	6.25E+01
12455	6.23E+01
12456	6.21E+01
12457	6.20E+01
12458	6.16E+01
12459	6.12E+01
12460	6.08E+01
12461	6.08E+01
12462	6.06E+01
12463	6.06E+01
12464	6.05E+01
12465	6.02E+01
12466	6.02E+01
12467	5.98E+01
12468	5.92E+01
12469	5.90E+01
12470	5.89E+01
12471	5.87E+01
12472	5.86E+01
12473	5.85E+01
12474	5.84E+01
12475	5.83E+01
12476	5.82E+01
12477	5.81E+01
12478	5.80E+01
12479	5.79E+01
12480	5.74E+01
12481	5.73E+01
12482	5.70E+01
12483	5.64E+01
12484	5.63E+01
12485	5.59E+01
12486	5.57E+01
12487	5.55E+01
12488	5.55E+01
12489	5.54E+01
12490	5.53E+01
12491	5.52E+01
12492	5.50E+01
12493	5.48E+01
12494	5.47E+01
12495	5.44E+01
12496	5.42E+01
12497	5.38E+01
12498	5.37E+01
12499	5.34E+01
12500	5.33E+01
12501	5.28E+01
12502	5.27E+01
12503	5.24E+01
12504	5.24E+01
12505	5.24E+01
12506	5.20E+01
12507	5.16E+01
12508	5.12E+01
12509	5.09E+01
12510	5.08E+01
12511	5.07E+01
12512	5.07E+01
12513	5.06E+01
12514	5.04E+01
12515	5.03E+01
12516	4.99E+01
12517	4.97E+01
12518	4.96E+01
12519	4.92E+01
12520	4.92E+01
12521	4.91E+01
12522	4.90E+01
12523	4.88E+01
12524	4.86E+01
12525	4.84E+01
12526	4.82E+01
12527	4.81E+01
12528	4.80E+01
12529	4.75E+01
12530	4.72E+01
12531	4.71E+01
12532	4.71E+01
12533	4.70E+01
12534	4.68E+01
12535	4.66E+01
12536	4.64E+01
12537	4.59E+01
12538	4.58E+01
12539	4.57E+01
12540	4.55E+01
12541	4.53E+01
12542	4.51E+01
12543	4.49E+01
12544	4.46E+01
12545	4.45E+01
12546	4.44E+01
12547	4.39E+01
12548	4.36E+01
12549	4.36E+01
12550	4.36E+01
12551	4.35E+01
12552	4.34E+01
12553	4.26E+01
12554	4.22E+01
12555	4.20E+01
12556	4.16E+01
12557	4.16E+01
12558	4.16E+01
12559	4.14E+01
12560	4.14E+01
12561	4.13E+01
12562	4.12E+01
12563	4.09E+01
12564	4.09E+01
12565	4.05E+01
12566	4.00E+01
12567	3.99E+01
12568	3.98E+01
12569	3.97E+01
12570	3.96E+01
12571	3.95E+01
12572	3.92E+01
12573	3.89E+01
12574	3.88E+01
12575	3.87E+01
12576	3.85E+01
12577	3.84E+01
12578	3.83E+01
12579	3.81E+01
12580	3.77E+01
12581	3.70E+01
12582	3.68E+01
12583	3.67E+01
12584	3.64E+01
12585	3.62E+01
12586	3.62E+01
12587	3.60E+01
12588	3.59E+01
12589	3.57E+01
12590	3.56E+01
12591	3.55E+01
12592	3.53E+01
12593	3.53E+01
12594	3.52E+01
12595	3.51E+01
12596	3.49E+01
12597	3.40E+01
12598	3.39E+01
12599	3.38E+01
12600	3.37E+01
12601	3.35E+01
12602	3.34E+01
12603	3.33E+01
12604	3.33E+01
12605	3.32E+01
12606	3.32E+01
12607	3.29E+01
12608	3.28E+01
12609	3.27E+01
12610	3.24E+01
12611	3.23E+01
12612	3.23E+01
12613	3.23E+01
12614	3.18E+01
12615	3.17E+01
12616	3.14E+01
12617	3.10E+01
12618	3.09E+01
12619	3.08E+01
12620	3.07E+01
12621	2.99E+01
12622	2.95E+01
12623	2.94E+01
12624	2.89E+01
12625	2.88E+01
12626	2.87E+01
12627	2.86E+01
12628	2.86E+01
12629	2.84E+01
12630	2.84E+01
12631	2.80E+01
12632	2.80E+01
12633	2.78E+01
12634	2.76E+01
12635	2.74E+01
12636	2.73E+01
12637	2.71E+01
12638	2.65E+01
12639	2.65E+01
12640	2.62E+01
12641	2.61E+01
12642	2.60E+01
12643	2.59E+01
12644	2.59E+01
12645	2.58E+01
12646	2.58E+01
12647	2.57E+01
12648	2.54E+01
12649	2.51E+01
12650	2.50E+01
12651	2.48E+01
12652	2.46E+01
12653	2.44E+01
12654	2.43E+01
12655	2.42E+01
12656	2.40E+01
12657	2.37E+01
12658	2.36E+01
12659	2.32E+01
12660	2.31E+01
12661	2.29E+01
12662	2.28E+01
12663	2.26E+01
12664	2.20E+01
12665	2.19E+01
12666	2.19E+01
12667	2.19E+01
12668	2.18E+01
12669	2.17E+01
12670	2.16E+01
12671	2.16E+01
12672	2.13E+01
12673	2.13E+01
12674	2.12E+01
12675	2.10E+01
12676	2.07E+01
12677	2.05E+01
12678	2.04E+01
12679	2.04E+01
12680	2.03E+01
12681	2.03E+01
12682	1.95E+01
12683	1.94E+01
12684	1.94E+01
12685	1.92E+01
12686	1.89E+01
12687	1.88E+01
12688	1.86E+01
12689	1.84E+01
12690	1.81E+01
12691	1.79E+01
12692	1.78E+01
12693	1.76E+01
12694	1.76E+01
12695	1.76E+01
12696	1.75E+01
12697	1.72E+01
12698	1.71E+01
12699	1.70E+01
12700	1.69E+01
12701	1.64E+01
12702	1.62E+01
12703	1.62E+01
12704	1.61E+01
12705	1.59E+01
12706	1.58E+01
12707	1.58E+01
12708	1.58E+01
12709	1.56E+01
12710	1.53E+01
12711	1.52E+01
12712	1.50E+01
12713	1.46E+01
12714	1.43E+01
12715	1.42E+01
12716	1.41E+01
12717	1.39E+01
12718	1.37E+01
12719	1.37E+01
12720	1.37E+01
12721	1.36E+01
12722	1.36E+01
12723	1.35E+01
12724	1.32E+01
12725	1.31E+01
12726	1.30E+01
12727	1.28E+01
12728	1.24E+01
12729	1.23E+01
12730	1.21E+01
12731	1.21E+01
12732	1.20E+01
12733	1.18E+01
12734	1.17E+01
12735	1.16E+01
12736	1.12E+01
12737	1.12E+01
12738	1.10E+01
12739	1.08E+01
12740	1.08E+01
12741	1.06E+01
12742	1.05E+01
12743	1.04E+01
12744	1.04E+01
12745	1.03E+01
12746	1.02E+01
12747	1.01E+01
12748	9.79E+00
12749	9.75E+00
12750	9.65E+00
12751	9.64E+00
12752	9.43E+00
12753	9.18E+00
12754	9.09E+00
12755	9.04E+00
12756	8.97E+00
12757	8.86E+00
12758	8.56E+00
12759	8.16E+00
12760	8.13E+00
12761	7.95E+00
12762	7.81E+00
12763	7.78E+00
12764	7.63E+00
12765	7.49E+00
12766	7.44E+00
12767	7.33E+00
12768	7.19E+00
12769	6.97E+00
12770	6.89E+00
12771	6.84E+00
12772	6.70E+00
12773	6.61E+00
12774	6.60E+00
12775	6.44E+00
12776	6.29E+00
12777	6.21E+00
12778	6.16E+00
12779	6.08E+00
12780	5.99E+00
12781	5.84E+00
12782	5.78E+00
12783	5.59E+00
12784	5.40E+00
12785	5.25E+00
12786	5.23E+00
12787	5.14E+00
12788	5.13E+00
12789	4.92E+00
12790	4.79E+00
12791	4.78E+00
12792	4.77E+00
12793	4.75E+00
12794	4.48E+00
12795	4.38E+00
12796	4.32E+00
12797	4.31E+00
12798	4.16E+00
12799	4.08E+00
12800	3.89E+00
12801	3.77E+00
12802	3.63E+00
12803	3.49E+00
12804	3.43E+00
12805	3.41E+00
12806	3.35E+00
12807	3.28E+00
12808	3.24E+00
12809	3.22E+00
12810	3.18E+00
12811	3.09E+00
12812	3.02E+00
12813	2.80E+00
12814	2.68E+00
12815	2.61E+00
12816	2.54E+00
12817	2.50E+00
12818	2.49E+00
12819	2.46E+00
12820	2.39E+00
12821	2.33E+00
12822	2.22E+00
12823	2.19E+00
12824	2.01E+00
12825	1.95E+00
12826	1.94E+00
12827	1.81E+00
12828	1.65E+00
12829	1.57E+00
12830	1.55E+00
12831	1.54E+00
12832	1.53E+00
12833	1.50E+00
12834	1.40E+00
12835	1.32E+00
12836	1.22E+00
12837	1.17E+00
12838	1.16E+00
12839	1.05E+00
12840	9.24E-01
12841	8.95E-01
12842	8.27E-01
12843	5.94E-01
12844	5.31E-01
12845	1.85E-01
12846	1.38E-01
12847	1.72E-02
12848	1.07E-02
